Fast, efficient and flexible particle accelerator optimisation using densely connected and invertible neural networks

Particle accelerators are enabling tools for scientific exploration and discovery in various disciplines. Finding optimized operation points for these complex machines is a challenging task, however, due to the large number of parameters involved and the underlying non-linear dynamics. Here, we introduce two families of data-driven surrogate models, based on deep and invertible neural networks, that can replace the expensive physics computer models. These models are employed in multi-objective optimisations to find Pareto optimal operation points for two fundamentally different types of particle accelerators. Our approach reduces the time-to-solution for a multi-objective accelerator optimisation up to a factor of 640 and the computational cost up to 98%. The framework established here should pave the way for future on-line and real-time multi-objective optimisation of particle accelerators.

==> newData.dat <==
-8.33678895e-02 -8.33678895e-02
-7.85724723e-02 -8.90835670e-02
-7.34889241e-02 -9.45445467e-02
-6.81269691e-02 -9.97323928e-02
-6.24954653e-02 -1.04626240e-01
-5.66022577e-02 -1.09201454e-01
-5.04513855e-02 -1.13431465e-01
-4.34698506e-02 -1.17522515e-01
-3.62422106e-02 -1.21160820e-01
-2.87867222e-02 -1.24305532e-01
-2.11282870e-02 -1.26916935e-01
-1.32991455e-02 -1.28959898e-01
-5.33852051e-03 -1.30407759e-01
2.70944485e-03 -1.31242922e-01
1.07977675e-02 -1.31458498e-01
1.88791509e-02 -1.31058934e-01
2.69084857e-02 -1.30059055e-01
3.48451145e-02 -1.28483559e-01
4.26545136e-02 -1.26365057e-01
5.03088502e-02 -1.23740464e-01
5.80327500e-02 -1.20534572e-01
6.58422527e-02 -1.16741989e-01
7.34308489e-02 -1.12524501e-01
8.07870696e-02 -1.07913483e-01
8.78997519e-02 -1.02934912e-01
9.47568043e-02 -9.76097071e-02
1.01344571e-01 -9.19547579e-02
1.07646735e-01 -8.59831907e-02
1.13643767e-01 -7.97053029e-02
1.19311967e-01 -7.31290822e-02
1.24622976e-01 -6.62612682e-02
1.29542887e-01 -5.91082270e-02
1.34212920e-01 -5.12393612e-02
1.38407345e-01 -4.30125133e-02
1.42038304e-01 -3.45221470e-02
1.45054690e-01 -2.57947323e-02
1.47410307e-01 -1.68664485e-02
1.49069608e-01 -7.78307334e-03
1.50009215e-01 1.40262802e-03
1.50219395e-01 1.06338716e-02
1.49703753e-01 1.98531623e-02
1.48480041e-01 2.90055400e-02
1.46579142e-01 3.80417709e-02
1.44043955e-01 4.69211648e-02
1.40922598e-01 5.56120810e-02
1.37201616e-01 6.42325518e-02
1.32823358e-01 7.29553082e-02
1.27977651e-01 8.14274730e-02
1.22703433e-01 8.96398573e-02
1.17031947e-01 9.75831714e-02
1.10987640e-01 1.05246666e-01
1.04589620e-01 1.12617448e-01
9.78522602e-02 1.19679376e-01
9.07860752e-02 1.26412215e-01
8.33986049e-02 1.32790778e-01
7.56949128e-02 1.38783425e-01
6.76789326e-02 1.44351185e-01
5.90398070e-02 1.49579361e-01
4.99401290e-02 1.54317669e-01
4.05427918e-02 1.58433496e-01
3.08740317e-02 1.61862666e-01
2.09725648e-02 1.64546008e-01
1.08901854e-02 1.66438543e-01
6.87867107e-04 1.67509496e-01
-9.56780205e-03 1.67744579e-01
-1.98087653e-02 1.67146212e-01
-2.99696882e-02 1.65734117e-01
-3.99918984e-02 1.63543682e-01
-4.98272959e-02 1.60625916e-01
-5.94404075e-02 1.57042272e-01
-6.88367923e-02 1.52843878e-01
-7.83740773e-02 1.47908872e-01
-8.76304480e-02 1.42464804e-01
-9.65994847e-02 1.36559078e-01
-1.05274368e-01 1.30229027e-01
-1.13646664e-01 1.23503772e-01
-1.21704962e-01 1.16405276e-01
-1.29433932e-01 1.08949559e-01
-1.36813452e-01 1.01147859e-01
-1.43817006e-01 9.30070663e-02
-1.50411005e-01 8.45312747e-02
-1.56553105e-01 7.57227012e-02
-1.62278144e-01 6.63770797e-02
-1.67508928e-01 5.64757077e-02
-1.72068142e-01 4.62481022e-02
-1.75877398e-01 3.57185238e-02
-1.78866004e-01 2.49276096e-02
-1.80976945e-01 1.39314828e-02
-1.82173188e-01 2.79876609e-03
-1.82436318e-01 -8.39491521e-03
-1.81767062e-01 -1.95717316e-02
-1.80185043e-01 -3.06563922e-02
-1.77730264e-01 -4.15812398e-02
-1.74462218e-01 -5.22913005e-02
-1.70453135e-01 -6.27469665e-02
-1.65780719e-01 -7.29239002e-02
-1.60341707e-01 -8.31801151e-02
-1.54344560e-01 -9.31578629e-02
-1.47856875e-01 -1.02824035e-01
-1.40921621e-01 -1.12174425e-01
-1.33571291e-01 -1.21202249e-01
-1.25829846e-01 -1.29897054e-01
-1.17714518e-01 -1.38243966e-01
-1.09236749e-01 -1.46222437e-01
-1.00403463e-01 -1.53805301e-01
-9.12172639e-02 -1.60956359e-01
-8.16783916e-02 -1.67629409e-01
-7.16099149e-02 -1.73840143e-01
-6.09587225e-02 -1.79516878e-01
-4.99525741e-02 -1.84469424e-01
-3.86152497e-02 -1.88606803e-01
-2.69898481e-02 -1.91846267e-01
-1.51385918e-02 -1.94123545e-01
-3.13796452e-03 -1.95396328e-01
8.92739514e-03 -1.95644106e-01
2.09703660e-02 -1.94867711e-01
3.29068641e-02 -1.93090009e-01
4.46616311e-02 -1.90356391e-01
5.61745246e-02 -1.86735595e-01
6.74042722e-02 -1.82312903e-01
7.83278606e-02 -1.77179428e-01
8.92945472e-02 -1.71248722e-01
9.99488588e-02 -1.64739497e-01
1.10273918e-01 -1.57719392e-01
1.20266912e-01 -1.50233963e-01
1.29922041e-01 -1.42317417e-01
1.39229249e-01 -1.33994569e-01
1.48173396e-01 -1.25282740e-01
1.56732943e-01 -1.16192813e-01
1.64878715e-01 -1.06730420e-01
1.72571745e-01 -9.68965812e-02
1.79760678e-01 -8.66886882e-02
1.86460226e-01 -7.59113299e-02
1.92566950e-01 -6.45610812e-02
1.97894812e-01 -5.28256178e-02
2.02338934e-01 -4.07283407e-02
2.05805739e-01 -2.83160450e-02
2.08224223e-01 -1.56579352e-02
2.09548731e-01 -2.83923998e-03
2.09758206e-01 1.00459711e-02
2.08854345e-01 2.29012240e-02
2.06862575e-01 3.56335657e-02
2.03835094e-01 4.81604475e-02
1.99850545e-01 6.04170288e-02
1.95007521e-01 7.23610193e-02
1.89411229e-01 8.39716898e-02
1.82992268e-01 9.55885872e-02
1.75975186e-01 1.06866394e-01
1.68429233e-01 1.17797634e-01
1.60403356e-01 1.28381678e-01
1.51933846e-01 1.38614270e-01
1.43046334e-01 1.48486020e-01
1.33758430e-01 1.57982014e-01
1.24080759e-01 1.67080397e-01
1.14017947e-01 1.75750763e-01
1.03569062e-01 1.83951514e-01
9.27293974e-02 1.91627928e-01
8.13188574e-02 1.98781807e-01
6.93130656e-02 2.05309645e-01
5.68957393e-02 2.11014561e-01
4.40881431e-02 2.15777494e-01
3.09390023e-02 2.19493333e-01
1.75226645e-02 2.22081906e-01
3.93207152e-03 2.23492716e-01
-9.72990798e-03 2.23702439e-01
-2.33576142e-02 2.22711861e-01
-3.68489109e-02 2.20547116e-01
-5.01128186e-02 2.17263797e-01
-6.30779952e-02 2.12947577e-01
-7.56996371e-02 2.07709600e-01
-8.79580295e-02 2.01668988e-01
-1.00146962e-01 1.94793566e-01
-1.12007230e-01 1.87279119e-01
-1.23501709e-01 1.79215895e-01
-1.34632113e-01 1.70656890e-01
-1.45396208e-01 1.61641409e-01
-1.55786078e-01 1.52197036e-01
-1.65787591e-01 1.42342331e-01
-1.75379326e-01 1.32088413e-01
-1.84530841e-01 1.21439871e-01
-1.93199798e-01 1.10395114e-01
-2.01329851e-01 9.89481376e-02
-2.08901678e-01 8.69573684e-02
-2.15835402e-01 7.43299243e-02
-2.21910398e-01 6.12683582e-02
-2.26992896e-01 4.77902678e-02
-2.30964580e-01 3.39446511e-02
-2.33736808e-01 1.98102890e-02
-2.35253884e-01 5.48692263e-03
-2.35489263e-01 -8.91459057e-03
-2.34442390e-01 -2.32799997e-02
-2.32139387e-01 -3.74984025e-02
-2.28637138e-01 -5.14702356e-02
-2.24027120e-01 -6.51172876e-02
-2.18430758e-01 -7.83911251e-02
-2.11981798e-01 -9.12730232e-02
-2.04679879e-01 -1.04023265e-01
-1.96702577e-01 -1.16446235e-01
-1.88156666e-01 -1.28485414e-01
-1.79100171e-01 -1.40145542e-01
-1.69574419e-01 -1.51425667e-01
-1.59608479e-01 -1.62318891e-01
-1.49221638e-01 -1.72811541e-01
-1.38425256e-01 -1.82882242e-01
-1.27223539e-01 -1.92499920e-01
-1.15614253e-01 -2.01621216e-01
-1.03588566e-01 -2.10185626e-01
-9.10122550e-02 -2.18164839e-01
-7.77832943e-02 -2.25474007e-01
-6.40964793e-02 -2.31883274e-01
-4.99676010e-02 -2.37246094e-01
-3.54472036e-02 -2.41432389e-01
-2.06194114e-02 -2.44346566e-01
-5.59129440e-03 -2.45929583e-01
9.51825926e-03 -2.46153513e-01
2.45868301e-02 -2.45018112e-01
3.94956722e-02 -2.42551532e-01
5.41383789e-02 -2.38815044e-01
6.84323628e-02 -2.33908758e-01
8.23286709e-02 -2.27966922e-01
9.58110863e-02 -2.21136236e-01
1.09145110e-01 -2.13425761e-01
1.22123624e-01 -2.05028722e-01
1.34706814e-01 -1.96049704e-01
1.46900713e-01 -1.86548499e-01
1.58705367e-01 -1.76567677e-01
1.70113955e-01 -1.66136384e-01
1.81112477e-01 -1.55273599e-01
1.91678880e-01 -1.43990104e-01
2.01780822e-01 -1.32289084e-01
2.11371823e-01 -1.20165940e-01
2.20388105e-01 -1.07609810e-01
2.28800722e-01 -9.44683484e-02
2.36497092e-01 -8.06750715e-02
2.43246024e-01 -6.63951829e-02
2.48887654e-01 -5.16435950e-02
2.53282384e-01 -3.64744306e-02
2.56329718e-01 -2.09786606e-02
2.57968821e-01 -5.27157221e-03
2.58171498e-01 1.05194638e-02
2.56938174e-01 2.62636459e-02
2.54298939e-01 4.18341986e-02
2.50319490e-01 5.71177190e-02
2.45108606e-01 7.20271492e-02
2.38813143e-01 8.65129520e-02
2.31593378e-01 1.00561807e-01
2.23472376e-01 1.14438460e-01
2.14651166e-01 1.27939740e-01
2.05235902e-01 1.41033976e-01
1.95288450e-01 1.53728832e-01
1.84852209e-01 1.66025125e-01
1.73957166e-01 1.77916850e-01
1.62622485e-01 1.89390296e-01
1.50858621e-01 2.00423196e-01
1.38667930e-01 2.10982423e-01
1.26045162e-01 2.21020867e-01
1.12977626e-01 2.30472611e-01
9.93232066e-02 2.39300008e-01
8.49955682e-02 2.47388807e-01
7.01577955e-02 2.54496673e-01
5.48211911e-02 2.60449808e-01
3.90400153e-02 2.65095532e-01
2.29099162e-02 2.68325781e-01
6.55303479e-03 2.70075233e-01
-9.89535796e-03 2.70313588e-01
-2.62961680e-02 2.69039949e-01
-4.25140138e-02 2.66283574e-01
-5.84269017e-02 2.62110910e-01
-7.39400046e-02 2.56633724e-01
-8.90000077e-02 2.50009320e-01
-1.03594499e-01 2.42412251e-01
-1.17956439e-01 2.33896657e-01
-1.31949587e-01 2.24646443e-01
-1.45519025e-01 2.14784707e-01
-1.58675226e-01 2.04377812e-01
-1.71421207e-01 1.93472211e-01
-1.83752319e-01 1.82099556e-01
-1.95656099e-01 1.70280352e-01
-2.07110881e-01 1.58025557e-01
-2.18084133e-01 1.45337904e-01
-2.28528685e-01 1.32211806e-01
-2.38377812e-01 1.18633559e-01
-2.47578381e-01 1.04491262e-01
-2.56038809e-01 8.96431198e-02
-2.63495037e-01 7.42672241e-02
-2.69758905e-01 5.83693226e-02
-2.74663834e-01 4.20018413e-02
-2.78092116e-01 2.52631365e-02
-2.79973053e-01 8.28103076e-03
-2.80272973e-01 -8.80222825e-03
-2.78989140e-01 -2.58398787e-02
-2.76149955e-01 -4.26885059e-02
-2.71821381e-01 -5.92177548e-02
-2.66117937e-01 -7.53252044e-02
-2.59204645e-01 -9.09527462e-02
-2.51270137e-01 -1.06088466e-01
-2.42396442e-01 -1.20943319e-01
-2.32755928e-01 -1.35428284e-01
-2.22486757e-01 -1.49474915e-01
-2.11659237e-01 -1.63096020e-01
-2.00322024e-01 -1.76296051e-01
-1.88508394e-01 -1.89071532e-01
-1.76239490e-01 -2.01410446e-01
-1.63526659e-01 -2.13291405e-01
-1.50372189e-01 -2.24681301e-01
-1.36770044e-01 -2.35532366e-01
-1.22705075e-01 -2.45775939e-01
-1.08070110e-01 -2.55350975e-01
-9.27130283e-02 -2.64162527e-01
-7.68059411e-02 -2.71935026e-01
-6.03519110e-02 -2.78467528e-01
-4.34045985e-02 -2.83583002e-01
-2.60671638e-02 -2.87157367e-01
-8.47412662e-03 -2.89116908e-01
9.22492090e-03 -2.89427255e-01
2.68758314e-02 -2.88085593e-01
4.43278657e-02 -2.85120936e-01
6.14440475e-02 -2.80602539e-01
7.81172847e-02 -2.74651714e-01
9.42885733e-02 -2.67444962e-01
1.09948572e-01 -2.59183697e-01
1.25314999e-01 -2.49959589e-01
1.40290124e-01 -2.39958766e-01
1.54818530e-01 -2.29318895e-01
1.68914054e-01 -2.18111582e-01
1.82581822e-01 -2.06386251e-01
1.95818496e-01 -1.94176283e-01
2.08611768e-01 -1.81502491e-01
2.20939751e-01 -1.68375725e-01
2.32768322e-01 -1.54797347e-01
2.44047667e-01 -1.40759631e-01
2.54705988e-01 -1.26245139e-01
2.64680452e-01 -1.11131801e-01
2.73853126e-01 -9.52908263e-02
2.81944989e-01 -7.88726618e-02
2.88742055e-01 -6.18787977e-02
2.94057442e-01 -4.43657586e-02
2.97763489e-01 -2.64434860e-02
2.99786173e-01 -8.25438553e-03
3.00090429e-01 1.00442420e-02
2.98673915e-01 2.82905656e-02
2.95567400e-01 4.63264398e-02
2.90841857e-01 6.40077982e-02
2.84624779e-01 8.12223812e-02
2.77104984e-01 9.79104013e-02
2.68497698e-01 1.14065640e-01
2.58906370e-01 1.29907192e-01
2.48525552e-01 1.45340482e-01
2.37495720e-01 1.60317194e-01
2.25890568e-01 1.74852880e-01
2.13760579e-01 1.88953689e-01
2.01139660e-01 2.02616908e-01
1.88048814e-01 2.15830570e-01
1.74498659e-01 2.28572729e-01
1.60490034e-01 2.40808906e-01
1.46014300e-01 2.52488459e-01
1.31052371e-01 2.63537810e-01
1.15488146e-01 2.73887426e-01
9.91787772e-02 2.83417788e-01
8.22710948e-02 2.91838552e-01
6.47621227e-02 2.98921457e-01
4.67086441e-02 3.04468406e-01
2.82247552e-02 3.08344450e-01
9.45922816e-03 3.10471489e-01
-9.42330694e-03 3.10813187e-01
-2.82534650e-02 3.09366056e-01
-4.68651645e-02 3.06159511e-01
-6.51063501e-02 3.01265130e-01
-8.28572709e-02 2.94812589e-01
-1.00052927e-01 2.86996759e-01
-1.16688059e-01 2.78047175e-01
-1.32962738e-01 2.68092588e-01
-1.48828073e-01 2.57320507e-01
-1.64221770e-01 2.45884030e-01
-1.79162468e-01 2.33861479e-01
-1.93658271e-01 2.21305924e-01
-2.07707699e-01 2.08252736e-01
-2.21299775e-01 1.94723963e-01
-2.34413167e-01 1.80730769e-01
-2.47013982e-01 1.66274414e-01
-2.59051594e-01 1.51346060e-01
-2.70451463e-01 1.35925579e-01
-2.81134913e-01 1.19915794e-01
-2.90993900e-01 1.03138548e-01
-2.99723910e-01 8.57484787e-02
-3.07081737e-01 6.77363299e-02
-3.12856099e-01 4.91569602e-02
-3.16903156e-01 3.01270697e-02
-3.19140377e-01 1.08009021e-02
-3.19528715e-01 -8.65038014e-03
-3.18063451e-01 -2.80503317e-02
-3.14773703e-01 -4.72256024e-02
-3.09730896e-01 -6.60166214e-02
-3.03066227e-01 -8.42964182e-02
-2.94981781e-01 -1.01995635e-01
-2.85721672e-01 -1.19110566e-01
-2.75434104e-01 -1.35831963e-01
-2.64306356e-01 -1.52135874e-01
-2.52500814e-01 -1.67956324e-01
-2.40098767e-01 -1.83313879e-01
-2.27155222e-01 -1.98218047e-01
-2.13706390e-01 -2.12667977e-01
-1.99774781e-01 -2.26653040e-01
-1.85371615e-01 -2.40151883e-01
-1.70497835e-01 -2.53130197e-01
-1.55143738e-01 -2.65536262e-01
-1.39288124e-01 -2.77294073e-01
-1.22830505e-01 -2.88320244e-01
-1.05594775e-01 -2.98496623e-01
-8.77248915e-02 -3.07510154e-01
-6.92083153e-02 -3.15103265e-01
-5.01020005e-02 -3.21055269e-01
-3.05285670e-02 -3.25218994e-01
-1.06490276e-02 -3.27510294e-01
9.35845661e-03 -3.27889943e-01
2.93105303e-02 -3.26353613e-01
4.90271074e-02 -3.22931474e-01
6.83425839e-02 -3.17698199e-01
8.71257123e-02 -3.10791058e-01
1.05307074e-01 -3.02423890e-01
1.22887074e-01 -2.92854715e-01
1.40067292e-01 -2.82238634e-01
1.56809989e-01 -2.70777375e-01
1.73062959e-01 -2.58631060e-01
1.88847510e-01 -2.45881633e-01
2.04173345e-01 -2.32584148e-01
2.19039900e-01 -2.18775023e-01
2.33436315e-01 -2.04476434e-01
2.47340540e-01 -1.89698849e-01
2.60716864e-01 -1.74441912e-01
2.73511833e-01 -1.58694490e-01
2.85646087e-01 -1.42432905e-01
2.97035324e-01 -1.25542609e-01
3.07540171e-01 -1.07868341e-01
3.16841234e-01 -8.95335723e-02
3.24669117e-01 -7.05247324e-02
3.30794841e-01 -5.09022107e-02
3.35068393e-01 -3.07954317e-02
3.37405682e-01 -1.03730597e-02
3.37767572e-01 1.01793751e-02
3.36150234e-01 3.06713272e-02
3.32585148e-01 5.09157143e-02
3.27148690e-01 7.07402279e-02
3.19984130e-01 9.00088199e-02
3.11316694e-01 1.08651434e-01
3.01417219e-01 1.26671723e-01
2.90453295e-01 1.44275538e-01
2.78634436e-01 1.61427022e-01
2.66122270e-01 1.78079916e-01
2.53000859e-01 1.94257369e-01
2.39326014e-01 2.09969931e-01
2.25134438e-01 2.25217461e-01
2.10448288e-01 2.39989228e-01
1.95278068e-01 2.54263351e-01
1.79623202e-01 2.68004052e-01
1.63471896e-01 2.81157347e-01
1.46799028e-01 2.93642359e-01
1.29494244e-01 3.05369548e-01
1.11391338e-01 3.16198127e-01
9.26092635e-02 3.25797295e-01
7.31290573e-02 3.33882109e-01
5.30114031e-02 3.40212647e-01
3.23902037e-02 3.44632884e-01
1.14405287e-02 3.47056413e-01
-9.64525370e-03 3.47442698e-01
-3.06695431e-02 3.45787122e-01
-5.14379716e-02 3.42120657e-01
-7.17705779e-02 3.36519130e-01
-9.15236529e-02 3.29126404e-01
-1.10621770e-01 3.20172916e-01
-1.29070119e-01 3.09944201e-01
-1.47064502e-01 2.98630795e-01
-1.64600594e-01 2.86439478e-01
-1.81624936e-01 2.73542582e-01
-1.98163300e-01 2.60027798e-01
-2.14227748e-01 2.45952811e-01
-2.29819260e-01 2.31355593e-01
-2.44927897e-01 2.16259129e-01
-2.59532253e-01 2.00674360e-01
-2.73596831e-01 1.84600920e-01
-2.87067859e-01 1.68027108e-01
-2.99864066e-01 1.50927316e-01
-3.11889370e-01 1.33201109e-01
-3.23008229e-01 1.14662695e-01
-3.32876899e-01 9.54313723e-02
-3.41197030e-01 7.54830296e-02
-3.47715533e-01 5.48767389e-02
-3.52269779e-01 3.37498881e-02
-3.54769957e-01 1.22830881e-02
-3.55174017e-01 -9.32496487e-03
-3.53476780e-01 -3.08700995e-02
-3.49709463e-01 -5.21513074e-02
-3.43948977e-01 -7.29820864e-02
-3.36341667e-01 -9.32127541e-02
-3.27126744e-01 -1.12765459e-01
-3.16601895e-01 -1.31647216e-01
-3.04972907e-01 -1.50054696e-01
-2.92452327e-01 -1.67992179e-01
-2.79216807e-01 -1.85409272e-01
-2.65355556e-01 -2.02332894e-01
-2.50927365e-01 -2.18775995e-01
-2.35970648e-01 -2.34739931e-01
-2.20508497e-01 -2.50214833e-01
-2.04551576e-01 -2.65178969e-01
-1.88098906e-01 -2.79596104e-01
-1.71137635e-01 -2.93410984e-01
-1.53640639e-01 -3.06540191e-01
-1.35498533e-01 -3.18884996e-01
-1.16536383e-01 -3.30293883e-01
-9.68582736e-02 -3.40414404e-01
-7.64387982e-02 -3.48936119e-01
-5.53408178e-02 -3.55599216e-01
-3.37083062e-02 -3.60239325e-01
-1.17287562e-02 -3.62766158e-01
1.03923729e-02 -3.63137768e-01
3.24443141e-02 -3.61349809e-01
5.42197833e-02 -3.57435275e-01
7.55268462e-02 -3.51474775e-01
9.62126778e-02 -3.43622034e-01
1.16200631e-01 -3.34128438e-01
1.35502871e-01 -3.23305091e-01
1.54329327e-01 -3.11363088e-01
1.72667414e-01 -2.98528221e-01
1.90480399e-01 -2.84973405e-01
2.07795860e-01 -2.70788216e-01
2.24626968e-01 -2.56031400e-01
2.40974959e-01 -2.40741034e-01
2.56829587e-01 -2.24939677e-01
2.72168435e-01 -2.08637233e-01
2.86954158e-01 -1.91831655e-01
3.01129606e-01 -1.74508472e-01
3.14608020e-01 -1.56638033e-01
3.27289213e-01 -1.38098778e-01
3.39003460e-01 -1.18732324e-01
3.49390079e-01 -9.86245624e-02
3.58125812e-01 -7.77485478e-02
3.64944962e-01 -5.61715902e-02
3.69681177e-01 -3.40444972e-02
3.72243983e-01 -1.15620229e-02
3.72591927e-01 1.10633102e-02
3.70721151e-01 3.36139073e-02
3.66665362e-01 5.58757497e-02
3.60507053e-01 7.76504888e-02
3.52404839e-01 9.87803751e-02
3.42619704e-01 1.19187529e-01
3.31476628e-01 1.38888108e-01
3.19199489e-01 1.58094602e-01
3.06019958e-01 1.76801267e-01
2.92113194e-01 1.94974272e-01
2.77570371e-01 2.12642662e-01
2.62451140e-01 2.29820551e-01
2.46794123e-01 2.46509804e-01
2.30622165e-01 2.62700579e-01
2.13945191e-01 2.78370607e-01
1.96761009e-01 2.93482525e-01
1.79054808e-01 3.07978990e-01
1.60796384e-01 3.21772866e-01
1.41870224e-01 3.34759903e-01
1.22103982e-01 3.46770189e-01
1.01582188e-01 3.57434327e-01
8.02712452e-02 3.66413282e-01
5.82369975e-02 3.73428307e-01
3.56341623e-02 3.78307188e-01
1.26633220e-02 3.80956933e-01
-1.04566921e-02 3.81334372e-01
-3.35016849e-02 3.79434855e-01
-5.62508625e-02 3.75291846e-01
-7.84986315e-02 3.68987022e-01
-1.00079436e-01 3.60678114e-01
-1.20910244e-01 3.50631481e-01
-1.41009237e-01 3.39187070e-01
-1.60580830e-01 3.26587224e-01
-1.79646270e-01 3.13065066e-01
-1.98166572e-01 2.98804769e-01
-2.16173061e-01 2.83900606e-01
-2.33681198e-01 2.68413889e-01
-2.50693794e-01 2.52384312e-01
-2.67201623e-01 2.35835369e-01
-2.83182890e-01 2.18777442e-01
-2.98600518e-01 2.01208564e-01
-3.13397273e-01 1.83113936e-01
-3.27485313e-01 1.64462657e-01
-3.40755947e-01 1.45146002e-01
-3.53040398e-01 1.24977179e-01
-3.63958641e-01 1.04039352e-01
-3.73156488e-01 8.22930091e-02
-3.80343953e-01 5.98034194e-02
-3.85343763e-01 3.67293032e-02
-3.88060352e-01 1.32767650e-02
-3.88449225e-01 -1.03293097e-02
-3.86505371e-01 -3.38584802e-02
-3.82262775e-01 -5.70836984e-02
-3.75804411e-01 -7.97932792e-02
-3.67290727e-01 -1.01816216e-01
-3.56995195e-01 -1.23066829e-01
-3.45271472e-01 -1.43566435e-01
-3.32375653e-01 -1.63523662e-01
-3.18547423e-01 -1.82963369e-01
-3.03972670e-01 -2.01850331e-01
-2.88747662e-01 -2.20217428e-01
-2.72934489e-01 -2.38080808e-01
-2.56572958e-01 -2.55443401e-01
-2.39686463e-01 -2.72295871e-01
-2.22285069e-01 -2.88616064e-01
-2.04366283e-01 -3.04366271e-01
-1.85914109e-01 -3.19487764e-01
-1.66895537e-01 -3.33889804e-01
-1.47192887e-01 -3.47461505e-01
-1.26630741e-01 -3.60019889e-01
-1.05276767e-01 -3.71174573e-01
-8.30899028e-02 -3.80558630e-01
-6.01401446e-02 -3.87877240e-01
-3.65929111e-02 -3.92951925e-01
-1.26610751e-02 -3.95686969e-01
1.14239107e-02 -3.96038386e-01
3.54252833e-02 -3.94002022e-01
5.91099300e-02 -3.89613326e-01
8.22608851e-02 -3.82958738e-01
1.04704255e-01 -3.74206209e-01
1.26356276e-01 -3.63642014e-01
1.47244319e-01 -3.51633692e-01
1.67589643e-01 -3.38443309e-01
1.87402494e-01 -3.24319921e-01
2.06659341e-01 -3.09446731e-01
2.25393187e-01 -2.93919613e-01
2.43620301e-01 -2.77800485e-01
2.61343224e-01 -2.61128519e-01
2.78552279e-01 -2.43926631e-01
2.95224730e-01 -2.26204231e-01
3.11322084e-01 -2.07958031e-01
3.26784122e-01 -1.89170698e-01
3.41518335e-01 -1.69807762e-01
3.55411040e-01 -1.49741147e-01
3.68263621e-01 -1.28806169e-01
3.79676876e-01 -1.07055362e-01
3.89271740e-01 -8.44458280e-02
3.96746575e-01 -6.10510968e-02
4.01921394e-01 -3.70432088e-02
4.04700110e-01 -1.26418779e-02
4.05038710e-01 1.19147593e-02
4.02933303e-01 3.63833723e-02
3.98420051e-01 6.05243521e-02
3.91586826e-01 8.41144213e-02
3.82604844e-01 1.06974258e-01
3.71769592e-01 1.29018591e-01
3.59460892e-01 1.50277818e-01
3.45954120e-01 1.70974524e-01
3.31503921e-01 1.91129264e-01
3.16297547e-01 2.10720267e-01
3.00432021e-01 2.29781666e-01
2.83969888e-01 2.48330409e-01
2.66951137e-01 2.66369877e-01
2.49398986e-01 2.83890790e-01
2.31323051e-01 3.00870735e-01
2.12719882e-01 3.17271179e-01
1.93572157e-01 3.33032107e-01
1.73845139e-01 3.48061036e-01
1.53417617e-01 3.62240507e-01
1.32109420e-01 3.75373235e-01
1.09972187e-01 3.87049888e-01
8.69574404e-02 3.96878820e-01
6.31364917e-02 4.04545541e-01
3.86843178e-02 4.09863099e-01
1.38258858e-02 4.12732204e-01
-1.11946945e-02 4.13107079e-01
-3.61278185e-02 4.10982968e-01
-6.07274162e-02 4.06395732e-01
-8.47633590e-02 3.99432676e-01
-1.08049131e-01 3.90264895e-01
-1.30493281e-01 3.79190272e-01
-1.52126057e-01 3.66599771e-01
-1.73164338e-01 3.52788801e-01
-1.93654002e-01 3.38014916e-01
-2.13568713e-01 3.22474046e-01
-2.32944805e-01 3.06266247e-01
-2.51800851e-01 2.89456092e-01
-2.70141241e-01 2.72084716e-01
-2.87957353e-01 2.54176033e-01
-3.05227146e-01 2.35740019e-01
-3.21912294e-01 2.16773401e-01
-3.37952490e-01 1.97258572e-01
-3.53254725e-01 1.77160327e-01
-3.67697864e-01 1.56362548e-01
-3.81084580e-01 1.34673620e-01
-3.92995563e-01 1.12142977e-01
-4.03024697e-01 8.87165665e-02
-4.10847582e-01 6.44656219e-02
-4.16272002e-01 3.95688434e-02
-4.19196809e-01 1.42566515e-02
-4.19575222e-01 -1.12210805e-02
-4.17402339e-01 -3.66088563e-02
-4.12714633e-01 -6.16547491e-02
-4.05600551e-01 -8.61228765e-02
-3.96234331e-01 -1.09821845e-01
-3.84921953e-01 -1.32658544e-01
-3.72068892e-01 -1.54667663e-01
-3.57981451e-01 -1.76072580e-01
-3.42923978e-01 -1.96917675e-01
-3.27092944e-01 -2.17182048e-01
-3.10589633e-01 -2.36903069e-01
-2.93479025e-01 -2.56099715e-01
-2.75802278e-01 -2.74776427e-01
-2.57583146e-01 -2.92924439e-01
-2.38831085e-01 -3.10521165e-01
-2.19542032e-01 -3.27527373e-01
-1.99697225e-01 -3.43881319e-01
-1.79259271e-01 -3.59487028e-01
-1.58101459e-01 -3.74221482e-01
-1.36045449e-01 -3.87872070e-01
-1.13124198e-01 -4.00008847e-01
-8.92819042e-02 -4.10211953e-01
-6.45953152e-02 -4.18152698e-01
-3.92509263e-02 -4.23640312e-01
-1.34860334e-02 -4.26574611e-01
1.24431867e-02 -4.26909305e-01
3.82751727e-02 -4.24640431e-01
6.37522375e-02 -4.19806199e-01
8.86334143e-02 -4.12498174e-01
1.12724219e-01 -4.02896842e-01
1.35934540e-01 -3.91322764e-01
1.58306325e-01 -3.78196279e-01
1.80075891e-01 -3.63829613e-01
2.01273705e-01 -3.48494664e-01
2.21888339e-01 -3.32383610e-01
2.41957534e-01 -3.15597662e-01
2.61499954e-01 -2.98201092e-01
2.80519681e-01 -2.80234469e-01
2.99007578e-01 -2.61721036e-01
3.16940545e-01 -2.42669643e-01
3.34278725e-01 -2.23075551e-01
3.50959324e-01 -2.02918981e-01
3.66883990e-01 -1.82160511e-01
3.81927805e-01 -1.60666093e-01
3.95864779e-01 -1.38263505e-01
4.08253883e-01 -1.14971924e-01
4.18663805e-01 -9.07337650e-02
4.26759906e-01 -6.56293664e-02
4.32350222e-01 -3.98515734e-02
4.35333789e-01 -1.36440845e-02
4.35663958e-01 1.27305581e-02
4.33336829e-01 3.90044636e-02
4.28391136e-01 6.49136341e-02
4.20919439e-01 9.02108427e-02
4.11104190e-01 1.14695744e-01
3.99271646e-01 1.38274800e-01
3.85854140e-01 1.60992218e-01
3.71179083e-01 1.83084659e-01
3.55523610e-01 2.04596802e-01
3.39085165e-01 2.25517261e-01
3.21966849e-01 2.45885449e-01
3.04234011e-01 2.65721091e-01
2.85927883e-01 2.85028984e-01
2.67072102e-01 3.03800470e-01
2.47675909e-01 3.22012946e-01
2.27734792e-01 3.39626929e-01
2.07229124e-01 3.56580011e-01
1.86119612e-01 3.72774368e-01
1.64279755e-01 3.88080866e-01
1.41521272e-01 4.02278205e-01
1.17864225e-01 4.14916404e-01
9.32431229e-02 4.25548455e-01
6.77358948e-02 4.33827257e-01
4.15379567e-02 4.39553667e-01
1.48980127e-02 4.42623605e-01
-1.19156796e-02 4.42988842e-01
-3.86292501e-02 4.40644630e-01
-6.49725141e-02 4.35629284e-01
-9.06916394e-02 4.28034708e-01
-1.15578928e-01 4.18042298e-01
-1.39534087e-01 4.05979461e-01
-1.62602369e-01 3.92291699e-01
-1.85017217e-01 3.77325970e-01
-2.06844449e-01 3.61361712e-01
-2.28069811e-01 3.44604846e-01
-2.48734653e-01 3.27161074e-01
-2.68860127e-01 3.09097497e-01
-2.88451827e-01 2.90456258e-01
-3.07501501e-01 2.71261452e-01
-3.25986913e-01 2.51522717e-01
-3.43868705e-01 2.31235688e-01
-3.61084058e-01 2.10380420e-01
-3.77534663e-01 1.88917257e-01
-3.93088391e-01 1.66721713e-01
-4.07521980e-01 1.43599537e-01
-4.20375586e-01 1.19566045e-01
-4.31187165e-01 9.45503467e-02
-4.39600445e-01 6.86310993e-02
-4.45413490e-01 4.20084596e-02
-4.48520700e-01 1.49365429e-02
-4.48873263e-01 -1.23107590e-02
-4.46466643e-01 -3.94539114e-02
-4.41340171e-01 -6.62171962e-02
-4.33588097e-01 -9.23417105e-02
-4.23396035e-01 -1.17615901e-01
-4.11102140e-01 -1.41940113e-01
-3.97167371e-01 -1.65366046e-01
-3.81945445e-01 -1.88136584e-01
-3.65723430e-01 -2.10309398e-01
-3.48704791e-01 -2.31877344e-01
-3.30995040e-01 -2.52881811e-01
-3.12661362e-01 -2.73344112e-01
-2.93745454e-01 -2.93269495e-01
-2.74270874e-01 -3.12649207e-01
-2.54246667e-01 -3.31460399e-01
-2.33667607e-01 -3.49662754e-01
-2.12512075e-01 -3.67191440e-01
-1.90738178e-01 -3.83945154e-01
-1.68209210e-01 -3.99790377e-01
-1.44744447e-01 -4.14484216e-01
-1.20341935e-01 -4.27556056e-01
-9.49308135e-02 -4.38532274e-01
-6.85968197e-02 -4.47055063e-01
-4.15481095e-02 -4.52924580e-01
-1.40455722e-02 -4.56036105e-01
1.36306733e-02 -4.56341319e-01
4.11950968e-02 -4.53836662e-01
6.83663151e-02 -4.48563338e-01
9.48805022e-02 -4.40618951e-01
1.20523446e-01 -4.30195970e-01
1.45198756e-01 -4.17646857e-01
1.68965218e-01 -4.03446268e-01
1.92076322e-01 -3.87952706e-01
2.14579915e-01 -3.71460671e-01
2.36476304e-01 -3.54169923e-01
2.57807021e-01 -3.36185629e-01
2.78593332e-01 -3.17574604e-01
2.98840314e-01 -2.98378158e-01
3.18538994e-01 -2.78619467e-01
3.37666177e-01 -2.58307109e-01
3.56181015e-01 -2.37435232e-01
3.74017946e-01 -2.15981421e-01
3.91074022e-01 -1.93902247e-01
4.07213685e-01 -1.71057494e-01
4.22185777e-01 -1.47266800e-01
4.35508141e-01 -1.22517675e-01
4.46695871e-01 -9.67362864e-02
4.55384105e-01 -7.00104122e-02
4.61370327e-01 -4.25533784e-02
4.64547984e-01 -1.46318267e-02
4.64867768e-01 1.34680785e-02
4.62325802e-01 4.14546540e-02
4.56963498e-01 6.90403000e-02
4.48878830e-01 9.59548463e-02
4.38263787e-01 1.21977129e-01
4.25473122e-01 1.47005005e-01
4.10991936e-01 1.71097535e-01
3.95198490e-01 1.94507182e-01
3.78390698e-01 2.17301717e-01
3.60775894e-01 2.39479080e-01
3.42462050e-01 2.61083082e-01
3.23517381e-01 2.82136256e-01
3.03984225e-01 3.02644681e-01
2.83886544e-01 3.22600208e-01
2.63233399e-01 3.41980214e-01
2.42019370e-01 3.60744425e-01
2.20222591e-01 3.78828088e-01
1.97800059e-01 3.96129125e-01
1.74621141e-01 4.12508343e-01
1.50487624e-01 4.27722276e-01
1.25390589e-01 4.41282086e-01
9.92468216e-02 4.52686641e-01
7.21396318e-02 4.61556109e-01
4.42841517e-02 4.67680103e-01
1.59516190e-02 4.70948890e-01
-1.25664800e-02 4.71311321e-01
-4.09728202e-02 4.68762566e-01
-6.89739587e-02 4.63343665e-01
-9.62934317e-02 4.55151812e-01
-1.22703066e-01 4.44378000e-01
-1.48094229e-01 4.31378175e-01
-1.72527385e-01 4.16650795e-01
-1.96252436e-01 4.00590260e-01
-2.19354693e-01 3.83498563e-01
-2.41830906e-01 3.65590870e-01
-2.63726606e-01 3.46977507e-01
-2.85065415e-01 3.27728057e-01
-3.05854092e-01 3.07885673e-01
-3.26084815e-01 2.87474713e-01
-3.45735074e-01 2.66504400e-01
-3.64764442e-01 2.44969236e-01
-3.83107620e-01 2.22846949e-01
-4.00661694e-01 2.00093946e-01
-4.17284300e-01 1.76577962e-01
-4.32725806e-01 1.52098850e-01
-4.46489215e-01 1.26641686e-01
-4.58057921e-01 1.00118353e-01
-4.67046048e-01 7.26148921e-02
-4.73241328e-01 4.43516852e-02
-4.76533627e-01 1.56056010e-02
-4.76871634e-01 -1.33263591e-02
-4.74251006e-01 -4.21414259e-02
-4.68714104e-01 -7.05409144e-02
-4.60360589e-01 -9.82436272e-02
-4.49387548e-01 -1.25018660e-01
-4.36163129e-01 -1.50759608e-01
-4.21203111e-01 -1.75535689e-01
-4.04904920e-01 -1.99607570e-01
-3.87577492e-01 -2.23047601e-01
-3.69432001e-01 -2.45860777e-01
-3.50577953e-01 -2.68092243e-01
-3.31084208e-01 -2.89765134e-01
-3.10993320e-01 -3.10885729e-01
-2.90328987e-01 -3.31445612e-01
-2.69099647e-01 -3.51421487e-01
-2.47298751e-01 -3.70771798e-01
-2.24902664e-01 -3.89429662e-01
-2.01865356e-01 -4.07289080e-01
-1.78041896e-01 -4.24205837e-01
-1.53244842e-01 -4.39910790e-01
-1.27440409e-01 -4.53892626e-01
-1.00541523e-01 -4.65624195e-01
-7.26428255e-02 -4.74720791e-01
-4.39730194e-02 -4.80973150e-01
-1.48156142e-02 -4.84271948e-01
1.45262645e-02 -4.84566437e-01
4.37439663e-02 -4.81853159e-01
7.25331723e-02 -4.76175962e-01
1.00607629e-01 -4.67637310e-01
1.27732948e-01 -4.56439382e-01
1.53804510e-01 -4.42962350e-01
1.78897030e-01 -4.27734008e-01
2.03281224e-01 -4.11161573e-01
2.27025505e-01 -3.93559792e-01
2.50139656e-01 -3.75137662e-01
2.72669396e-01 -3.56004889e-01
2.94637801e-01 -3.36229943e-01
3.16051160e-01 -3.15855192e-01
3.36901069e-01 -2.94904208e-01
3.57164150e-01 -2.73385217e-01
3.76798728e-01 -2.51291421e-01
3.95737753e-01 -2.28598853e-01
4.13874387e-01 -2.05260532e-01
4.31062781e-01 -1.81132142e-01
4.47030987e-01 -1.56021657e-01
4.61256401e-01 -1.29887915e-01
4.73200569e-01 -1.02639377e-01
4.82468303e-01 -7.43700149e-02
4.88846022e-01 -4.53125579e-02
4.92222186e-01 -1.57558532e-02
4.92544885e-01 1.39912344e-02
4.89810054e-01 4.36141528e-02
4.84061265e-01 7.28025197e-02
4.75400639e-01 1.01263670e-01
4.64029013e-01 1.28755889e-01
4.50326919e-01 1.55167504e-01
4.34831746e-01 1.80572426e-01
4.17971991e-01 2.05239680e-01
4.00065570e-01 2.29260086e-01
3.81329973e-01 2.52640071e-01
3.61877763e-01 2.75427604e-01
3.41779161e-01 2.97647276e-01
3.21077706e-01 3.19306468e-01
2.99797727e-01 3.40397546e-01
2.77948064e-01 3.60897798e-01
2.55522394e-01 3.80766128e-01
2.32497228e-01 3.99936157e-01
2.08826261e-01 4.18302132e-01
1.84374004e-01 4.35715459e-01
1.58933174e-01 4.51911781e-01
1.32464507e-01 4.66360881e-01
1.04867574e-01 4.78509035e-01
7.62321151e-02 4.87946955e-01
4.67924753e-02 4.94453311e-01
1.68418742e-02 4.97913388e-01
-1.33057056e-02 4.98273621e-01
-4.33303193e-02 4.95529148e-01
-7.29160571e-02 4.89723439e-01
-1.01764541e-01 4.80958659e-01
-1.29628092e-01 4.69435975e-01
-1.56389661e-01 4.55537851e-01
-1.82124444e-01 4.39813379e-01
-2.07103193e-01 4.22706208e-01
-2.31427421e-01 4.04540045e-01
-2.55104291e-01 3.85537133e-01
-2.78183114e-01 3.65811843e-01
-3.00689269e-01 3.45435394e-01
-3.22630529e-01 3.24451800e-01
-3.43999331e-01 3.02885518e-01
-3.64772881e-01 2.80745353e-01
-3.84909679e-01 2.58024668e-01
-4.04342419e-01 2.34699242e-01
-4.22963737e-01 2.10721581e-01
-4.40622485e-01 1.85951277e-01
-4.57043509e-01 1.60183265e-01
-4.71685807e-01 1.33368251e-01
-4.83982972e-01 1.05403681e-01
-4.93523240e-01 7.63844560e-02
-5.00085131e-01 4.65510052e-02
-5.03553843e-01 1.62022496e-02
-5.03876034e-01 -1.43423228e-02
-5.01047601e-01 -4.47574206e-02
-4.95113519e-01 -7.47220337e-02
-4.86179022e-01 -1.03933374e-01
-4.74452187e-01 -1.32141665e-01
-4.60329267e-01 -1.59233531e-01
-4.44375375e-01 -1.85293148e-01
-4.27035875e-01 -2.10602234e-01
-4.08641188e-01 -2.35248900e-01
-3.89408872e-01 -2.59248226e-01
-3.69451996e-01 -2.82648800e-01
-3.48841073e-01 -3.05475563e-01
-3.27619315e-01 -3.27735651e-01
-3.05810545e-01 -3.49420948e-01
-2.83422757e-01 -3.70507872e-01
-2.60448420e-01 -3.90953993e-01
-2.36861823e-01 -4.10690322e-01
-2.12613411e-01 -4.29606943e-01
-1.87552042e-01 -4.47550383e-01
-1.61480657e-01 -4.64226802e-01
-1.34335081e-01 -4.79083745e-01
-1.06013257e-01 -4.91544721e-01
-7.66173652e-02 -5.01197656e-01
-4.63955325e-02 -5.07823371e-01
-1.56529350e-02 -5.11307302e-01
1.52850281e-02 -5.11596218e-01
4.60872868e-02 -5.08686659e-01
7.64272678e-02 -5.02624981e-01
1.05997088e-01 -4.93518855e-01
1.34542912e-01 -4.81580109e-01
1.61952092e-01 -4.67215457e-01
1.88314743e-01 -4.51003482e-01
2.13918202e-01 -4.33397462e-01
2.38852433e-01 -4.14733474e-01
2.63135418e-01 -3.95229011e-01
2.86816226e-01 -3.74997327e-01
3.09920127e-01 -3.54109077e-01
3.32454439e-01 -3.32607512e-01
3.54411300e-01 -3.10516589e-01
3.75767196e-01 -2.87844246e-01
3.96479839e-01 -2.64582936e-01
4.16480522e-01 -2.40706989e-01
4.35659406e-01 -2.16166567e-01
4.53861985e-01 -1.90814124e-01
4.70796076e-01 -1.64444940e-01
4.85901331e-01 -1.36991120e-01
4.98584474e-01 -1.08341527e-01
5.08422040e-01 -7.85963513e-02
5.15189756e-01 -4.80069506e-02
5.18770243e-01 -1.68833480e-02
5.19108430e-01 1.44436361e-02
5.16199907e-01 4.56371953e-02
5.10090656e-01 7.63648415e-02
5.00887446e-01 1.06312269e-01
4.88798828e-01 1.35217502e-01
4.74227281e-01 1.62957904e-01
4.57764049e-01 1.89623350e-01
4.39885585e-01 2.15499753e-01
4.20930654e-01 2.40700199e-01
4.01125647e-01 2.65238784e-01
3.80587318e-01 2.89167268e-01
3.59388013e-01 3.12512346e-01
3.37572316e-01 3.35282549e-01
3.15164998e-01 3.57470812e-01
2.92174682e-01 3.79054353e-01
2.68594294e-01 3.99991446e-01
2.44398786e-01 4.20214211e-01
2.19538869e-01 4.39613728e-01
1.93875518e-01 4.58033313e-01
1.67190991e-01 4.75190028e-01
1.39418607e-01 4.90516144e-01
1.10436883e-01 5.03401150e-01
8.03415632e-02 5.13407224e-01
4.93859267e-02 5.20303375e-01
1.78842951e-02 5.23969432e-01
-1.38276019e-02 5.24348713e-01
-4.54077838e-02 5.21436049e-01
-7.65184659e-02 5.15277274e-01
-1.06839821e-01 5.05979075e-01
-1.36103953e-01 4.93749932e-01
-1.64183264e-01 4.78994843e-01
-1.91169453e-01 4.62317327e-01
-2.17352361e-01 4.44209215e-01
-2.42851771e-01 4.25013620e-01
-2.67683551e-01 4.04961121e-01
-2.91900530e-01 3.84169940e-01
-3.15530058e-01 3.62713269e-01
-3.38580961e-01 3.40636069e-01
-3.61046187e-01 3.17963161e-01
-3.82902734e-01 2.94702996e-01
-4.04108329e-01 2.70848033e-01
-4.24594034e-01 2.46372368e-01
-4.44249128e-01 2.21225347e-01
-4.62913905e-01 1.95261591e-01
-4.80294222e-01 1.68267064e-01
-4.95809782e-01 1.40163404e-01
-5.08839050e-01 1.10828292e-01
-5.18942227e-01 8.03631872e-02
-5.25889679e-01 4.90280820e-02
-5.29561452e-01 1.71429995e-02
-5.29901042e-01 -1.49509363e-02
-5.26904054e-01 -4.69064933e-02
-5.20617966e-01 -7.83809094e-02
-5.11152465e-01 -1.09050044e-01
-4.98722104e-01 -1.38643680e-01
-4.83746963e-01 -1.67038629e-01
-4.66846057e-01 -1.94335627e-01
-4.48513563e-01 -2.20835603e-01
-4.29097289e-01 -2.46644965e-01
-4.08823542e-01 -2.71786942e-01
-3.87809331e-01 -2.96313702e-01
-3.66127065e-01 -3.20252086e-01
-3.43820925e-01 -3.43610307e-01
-3.20915118e-01 -3.66380779e-01
-2.97417345e-01 -3.88539789e-01
-2.73319236e-01 -4.10044221e-01
-2.48593602e-01 -4.30823724e-01
-2.23187696e-01 -4.50765054e-01
-1.96946844e-01 -4.69706038e-01
-1.69663509e-01 -4.87337165e-01
-1.41244268e-01 -5.03064222e-01
-1.11566987e-01 -5.16255508e-01
-8.07405162e-02 -5.26471526e-01
-4.90322237e-02 -5.33484537e-01
-1.67682333e-02 -5.37174760e-01
1.57045519e-02 -5.37485672e-01
4.80332289e-02 -5.34413395e-01
7.98695308e-02 -5.28006632e-01
1.10884093e-01 -5.18376877e-01
1.40802210e-01 -5.05741624e-01
1.69499823e-01 -4.90528828e-01
1.97082870e-01 -4.73370568e-01
2.23858174e-01 -4.54772080e-01
2.49936179e-01 -4.35085500e-01
2.75341957e-01 -4.14538002e-01
3.00128609e-01 -3.93247385e-01
3.24323333e-01 -3.71286241e-01
3.47934734e-01 -3.48699037e-01
3.70955504e-01 -3.25510154e-01
3.93362147e-01 -3.01727405e-01
4.15111693e-01 -2.77342442e-01
4.36134229e-01 -2.52328297e-01
4.56316724e-01 -2.26632123e-01
4.75495872e-01 -2.00103258e-01
4.93363876e-01 -1.72525793e-01
5.09319783e-01 -1.43804016e-01
5.22716902e-01 -1.13807408e-01
5.33103672e-01 -8.26420992e-02
5.40246282e-01 -5.05780613e-02
5.44022345e-01 -1.79460983e-02
5.44373802e-01 1.49016628e-02
5.41295944e-01 4.76068521e-02
5.34837159e-01 7.98155607e-02
5.25108347e-01 1.11192382e-01
5.12325370e-01 1.41455515e-01
4.96913274e-01 1.70472240e-01
4.79512900e-01 1.98346792e-01
4.60649763e-01 2.25385386e-01
4.40682141e-01 2.51719337e-01
4.19845080e-01 2.77371442e-01
3.98259279e-01 3.02397081e-01
3.75998905e-01 3.26824800e-01
3.53109490e-01 3.50664183e-01
3.29616063e-01 3.73908548e-01
3.05526965e-01 3.96534944e-01
2.80834177e-01 4.18500758e-01
2.55511017e-01 4.39736429e-01
2.29505006e-01 4.60129454e-01
2.02670685e-01 4.79515037e-01
1.74782758e-01 4.97587940e-01
1.45744718e-01 5.13740395e-01
1.15418759e-01 5.27311840e-01
8.39082440e-02 5.37838553e-01
5.14856546e-02 5.45081237e-01
1.84861867e-02 5.48915242e-01
-1.47331672e-02 5.49281384e-01
-4.78090106e-02 5.46174645e-01
-8.03824083e-02 5.39643836e-01
-1.12113055e-01 5.29800966e-01
-1.42714799e-01 5.16864226e-01
-1.72053414e-01 5.01265493e-01
-2.00236883e-01 4.83657667e-01
-2.27576970e-01 4.64576380e-01
-2.54206219e-01 4.44385314e-01
-2.80150122e-01 4.23320153e-01
-3.05464475e-01 4.01502120e-01
-3.30178025e-01 3.79005635e-01
-3.54300316e-01 3.55876210e-01
-3.77824447e-01 3.32138675e-01
-4.00727037e-01 3.07800982e-01
-4.22964797e-01 2.82854519e-01
-4.44466856e-01 2.57271508e-01
-4.65118463e-01 2.30997735e-01
-4.84752596e-01 2.03880581e-01
-5.03050134e-01 1.75698964e-01
-5.19390282e-01 1.46343629e-01
-5.33102479e-01 1.15676959e-01
-5.43723051e-01 8.38092740e-02
-5.51014326e-01 5.10199393e-02
-5.54852004e-01 1.76499049e-02
-5.55177121e-01 -1.59384328e-02
-5.51985486e-01 -4.93764304e-02
-5.45327577e-01 -8.23001844e-02
-5.35318353e-01 -1.14365069e-01
-5.22182442e-01 -1.45282788e-01
-5.06366740e-01 -1.74923681e-01
-4.88540684e-01 -2.03405677e-01
-4.69241376e-01 -2.31049843e-01
-4.48835987e-01 -2.57977810e-01
-4.27555698e-01 -2.84220433e-01
-4.05520816e-01 -3.09833043e-01
-3.82805208e-01 -3.34844067e-01
-3.59453707e-01 -3.59262528e-01
-3.35490642e-01 -3.83081121e-01
-3.10923420e-01 -4.06275991e-01
-2.85742869e-01 -4.28803355e-01
-2.59920205e-01 -4.50591353e-01
-2.33399471e-01 -4.71523332e-01
-2.06022560e-01 -4.91430357e-01
-1.77570184e-01 -5.09982960e-01
-1.47921939e-01 -5.26549233e-01
-1.16936993e-01 -5.40445948e-01
-8.47306549e-02 -5.51207624e-01
-5.15880799e-02 -5.58596050e-01
-1.78557186e-02 -5.62485855e-01
1.60984857e-02 -5.62817333e-01
4.99002864e-02 -5.59586191e-01
8.31802055e-02 -5.52843476e-01
1.15588069e-01 -5.42705048e-01
1.46829669e-01 -5.29395796e-01
1.76769530e-01 -5.13363160e-01
2.05527844e-01 -4.95288748e-01
2.33428475e-01 -4.75725728e-01
2.60606062e-01 -4.55046138e-01
2.87091002e-01 -4.33485848e-01
3.12940482e-01 -4.11167271e-01
3.38183824e-01 -3.88165170e-01
3.62830704e-01 -3.64524991e-01
3.86874379e-01 -3.40271567e-01
4.10291536e-01 -3.15412760e-01
4.33039023e-01 -2.89939885e-01
4.55045870e-01 -2.63824777e-01
4.76196299e-01 -2.37011904e-01
4.96320679e-01 -2.09350487e-01
5.15097269e-01 -1.80610587e-01
5.31888819e-01 -1.50672258e-01
5.45995226e-01 -1.19383568e-01
5.56935587e-01 -8.68543300e-02
5.64464677e-01 -5.33713385e-02
5.68453869e-01 -1.92851661e-02
5.68841461e-01 1.50313796e-02
5.65622054e-01 4.91988320e-02
5.58846228e-01 8.28422951e-02
5.48629080e-01 1.15605743e-01
5.35192550e-01 1.47187495e-01
5.18979991e-01 1.77442574e-01
5.00681495e-01 2.06488750e-01
4.80872140e-01 2.34651329e-01
4.59929885e-01 2.62083099e-01
4.38098224e-01 2.88813068e-01
4.15502294e-01 3.14900490e-01
3.92218536e-01 3.40376067e-01
3.68293376e-01 3.65250333e-01
3.43752210e-01 3.89517053e-01
3.18603305e-01 4.13153293e-01
2.92838129e-01 4.36116022e-01
2.66428535e-01 4.58334238e-01
2.39319031e-01 4.79692168e-01
2.11361057e-01 5.00018477e-01
1.82319657e-01 5.18991486e-01
1.52071255e-01 5.35965622e-01
1.20457588e-01 5.50226287e-01
8.75882668e-02 5.61283634e-01
5.37539283e-02 5.68889488e-01
1.93098043e-02 5.72913965e-01
-1.53664662e-02 5.73294859e-01
-4.98905630e-02 5.70026910e-01
-8.38828256e-02 5.63161471e-01
-1.16982765e-01 5.52815341e-01
-1.48885530e-01 5.39214601e-01
-1.79447809e-01 5.22813571e-01
-2.08795176e-01 5.04318036e-01
-2.37260639e-01 4.84308099e-01
-2.64990225e-01 4.63165128e-01
-2.92017373e-01 4.41130587e-01
-3.18400762e-01 4.18328804e-01
-3.44170755e-01 3.94835809e-01
-3.69337582e-01 3.70697706e-01
-3.93894559e-01 3.45939430e-01
-4.17818045e-01 3.20568568e-01
-4.41063940e-01 2.94575611e-01
-4.63559626e-01 2.67931031e-01
-4.85187054e-01 2.40577543e-01
-5.05771740e-01 2.12356398e-01
-5.24974727e-01 1.83038763e-01
-5.42135180e-01 1.52485649e-01
-5.56529605e-01 1.20540776e-01
-5.67672294e-01 8.73235620e-02
-5.75318026e-01 5.31323187e-02
-5.79337592e-01 1.83282351e-02
-5.79669398e-01 -1.67055501e-02
-5.76309159e-01 -5.15794542e-02
-5.69309785e-01 -8.59088182e-02
-5.58791151e-01 -1.19328826e-01
-5.44985707e-01 -1.51532441e-01
-5.28362261e-01 -1.82380723e-01
-5.09642379e-01 -2.12008973e-01
-4.89408494e-01 -2.40758958e-01
-4.68044996e-01 -2.68768286e-01
-4.45789967e-01 -2.96075199e-01
-4.22766430e-01 -3.22737667e-01
-3.99049766e-01 -3.48785681e-01
-3.74685703e-01 -3.74229255e-01
-3.49698881e-01 -3.99061529e-01
-3.24096460e-01 -4.23258542e-01
-2.97868492e-01 -4.46775870e-01
-2.70984896e-01 -4.69540473e-01
-2.43387613e-01 -4.91433709e-01
-2.14915528e-01 -5.12279587e-01
-1.85338089e-01 -5.31733565e-01
-1.54507664e-01 -5.49124744e-01
-1.22262977e-01 -5.63717216e-01
-8.87249529e-02 -5.75018874e-01
-5.41965760e-02 -5.82782400e-01
-1.90440402e-02 -5.86876658e-01
1.63441954e-02 -5.87238773e-01
5.15730597e-02 -5.83863893e-01
8.62523236e-02 -5.76805051e-01
1.20011402e-01 -5.66182203e-01
1.52535972e-01 -5.52225324e-01
1.83678477e-01 -5.35400266e-01
2.13572745e-01 -5.16437247e-01
2.42562677e-01 -4.95940190e-01
2.70804807e-01 -4.74299169e-01
2.98335659e-01 -4.51759485e-01
3.25215390e-01 -4.28446775e-01
3.51475410e-01 -4.04437969e-01
3.77126599e-01 -3.79779667e-01
4.02162777e-01 -3.54497155e-01
4.26560827e-01 -3.28598365e-01
4.50277268e-01 -3.02074144e-01
4.73240106e-01 -2.74895182e-01
4.95332281e-01 -2.47004445e-01
5.16377760e-01 -2.18250050e-01
5.36042710e-01 -1.88389794e-01
5.53652940e-01 -1.57278586e-01
5.68455037e-01 -1.24742428e-01
5.79938317e-01 -9.08942792e-02
5.87847911e-01 -5.60380987e-02
5.92049005e-01 -2.05437686e-02
5.92476640e-01 1.51956765e-02
5.89124696e-01 5.07802160e-02
5.82045611e-01 8.58144453e-02
5.71358704e-01 1.19922240e-01
5.57291216e-01 1.52782191e-01
5.40304538e-01 1.84237275e-01
5.21137287e-01 2.14418803e-01
5.00414160e-01 2.43673070e-01
4.78532133e-01 2.72172132e-01
4.55743281e-01 2.99952026e-01
4.32175786e-01 3.27074808e-01
4.07907969e-01 3.53573005e-01
3.82987143e-01 3.79458095e-01
3.57438946e-01 4.04724187e-01
3.31271595e-01 4.29348402e-01
3.04476007e-01 4.53287292e-01
2.77022682e-01 4.76468595e-01
2.48854069e-01 4.98774562e-01
2.19817716e-01 5.20027219e-01
1.89668833e-01 5.39888694e-01
1.58255957e-01 5.57674569e-01
1.25400845e-01 5.72618317e-01
9.12191263e-02 5.84204584e-01
5.60193743e-02 5.92177080e-01
2.01762477e-02 5.96400226e-01
-1.59124211e-02 5.96808754e-01
-5.18418367e-02 5.93396959e-01
-8.72120014e-02 5.86218447e-01
-1.21642687e-01 5.75394865e-01
-1.54810202e-01 5.61158904e-01
-1.86561118e-01 5.43985158e-01
-2.17036907e-01 5.24629797e-01
-2.46592449e-01 5.03719531e-01
-2.75389098e-01 4.81653500e-01
-3.03467607e-01 4.58679852e-01
-3.30889256e-01 4.34925655e-01
-3.57685946e-01 4.10468441e-01
-3.83868472e-01 3.85354754e-01
-4.09430364e-01 3.59609624e-01
-4.34347972e-01 3.33240491e-01
-4.58576943e-01 3.06237403e-01
-4.82043350e-01 2.78569356e-01
-5.04626812e-01 2.50176608e-01
-5.26145949e-01 2.20896192e-01
-5.46245693e-01 1.90488983e-01
-5.64226478e-01 1.58788084e-01
-5.79312010e-01 1.25616595e-01
-5.90992595e-01 9.11007259e-02
-5.99014891e-01 5.55567093e-02
-6.03243904e-01 1.93651166e-02
-6.03614609e-01 -1.70707588e-02
-6.00122097e-01 -5.33408197e-02
-5.92821441e-01 -8.90400127e-02
-5.81836663e-01 -1.23783503e-01
-5.67405209e-01 -1.57244499e-01
-5.50012757e-01 -1.89271523e-01
-5.30431246e-01 -2.20014746e-01
-5.09291792e-01 -2.49835415e-01
-4.86996433e-01 -2.78892271e-01
-4.63792344e-01 -3.07229323e-01
-4.39805869e-01 -3.34907562e-01
-4.15114464e-01 -3.61958987e-01
-3.89764649e-01 -3.88394491e-01
-3.63781436e-01 -4.14207702e-01
-3.37172074e-01 -4.39374891e-01
-3.09926343e-01 -4.63851553e-01
-2.82013038e-01 -4.87563733e-01
-2.53372440e-01 -5.10391436e-01
-2.23843008e-01 -5.32152533e-01
-1.93180134e-01 -5.52490980e-01
-1.61212519e-01 -5.70700474e-01
-1.27755664e-01 -5.85991248e-01
-9.29338893e-02 -5.97843177e-01
-5.70664815e-02 -6.05998246e-01
-2.05385601e-02 -6.10318894e-01
1.62415337e-02 -6.10738438e-01
5.28583833e-02 -6.07251046e-01
8.89014419e-02 -5.99911407e-01
1.23980036e-01 -5.88843113e-01
1.57759751e-01 -5.74280414e-01
1.90077915e-01 -5.56702018e-01
2.21079515e-01 -5.36884511e-01
2.51127696e-01 -5.15483356e-01
2.80403509e-01 -4.92909189e-01
3.08949198e-01 -4.69417797e-01
3.36828237e-01 -4.45138601e-01
3.64074132e-01 -4.20150786e-01
3.90699024e-01 -3.94502217e-01
4.16697461e-01 -3.68218848e-01
4.42046428e-01 -3.41308618e-01
4.66702070e-01 -3.13761903e-01
4.90591551e-01 -2.85548461e-01
5.13596294e-01 -2.56609633e-01
5.35534117e-01 -2.26792827e-01
5.56058579e-01 -1.95842531e-01
5.74459700e-01 -1.63590099e-01
5.89931678e-01 -1.29839864e-01
6.01936898e-01 -9.47089306e-02
6.10210203e-01 -5.85176359e-02
6.14610936e-01 -2.16547668e-02
6.15070774e-01 1.54669250e-02
6.11583077e-01 5.24273306e-02
6.04202381e-01 8.88110866e-02
5.93052525e-01 1.24222605e-01
5.78367304e-01 1.58321950e-01
5.60625879e-01 1.90940811e-01
5.40613977e-01 2.22224241e-01
5.19003068e-01 2.52540506e-01
4.96209937e-01 2.82077978e-01
4.72493547e-01 3.10880030e-01
4.47984820e-01 3.39011263e-01
4.22763543e-01 3.66505642e-01
3.96877878e-01 3.93375519e-01
3.70353862e-01 4.19615468e-01
3.43199235e-01 4.45202199e-01
3.15403965e-01 4.70091330e-01
2.86937091e-01 4.94209083e-01
2.57738480e-01 5.17434877e-01
2.27649514e-01 5.39583942e-01
1.96417197e-01 5.60297656e-01
1.63860444e-01 5.78850433e-01
1.29784857e-01 5.94427278e-01
9.43157824e-02 6.06492828e-01
5.77804027e-02 6.14784332e-01
2.05728496e-02 6.19161706e-01
-1.68891450e-02 6.19557208e-01
-5.41807092e-02 6.15965370e-01
-9.08820684e-02 6.08442744e-01
-1.26593994e-01 5.97116543e-01
-1.60975564e-01 5.82228084e-01
-1.93867079e-01 5.64276721e-01
-2.25427083e-01 5.44066468e-01
-2.56034272e-01 5.22266079e-01
-2.85860365e-01 4.99292175e-01
-3.14954007e-01 4.75396741e-01
-3.43378422e-01 4.50708633e-01
-3.71166497e-01 4.25306225e-01
-3.98329699e-01 3.99236624e-01
-4.24861702e-01 3.72524893e-01
-4.50738419e-01 3.45177949e-01
-4.75914410e-01 3.17184730e-01
-5.00314268e-01 2.88512789e-01
-5.23814470e-01 2.59099530e-01
-5.46226760e-01 2.28775234e-01
-5.67174286e-01 1.97292633e-01
-5.85914057e-01 1.64453767e-01
-6.01626500e-01 1.30068851e-01
-6.13780254e-01 9.42730099e-02
-6.22115804e-01 5.74012593e-02
-6.26493540e-01 1.98536428e-02
-6.26846008e-01 -1.79465957e-02
-6.23168542e-01 -5.55692409e-02
-6.15519197e-01 -9.25894076e-02
-6.04027500e-01 -1.28603182e-01
-5.88938909e-01 -1.63266181e-01
-5.70764472e-01 -1.96420914e-01
-5.50320250e-01 -2.28232420e-01
-5.28281762e-01 -2.59085194e-01
-5.05067629e-01 -2.89151794e-01
-4.80930237e-01 -3.18482984e-01
-4.55998744e-01 -3.47142562e-01
-4.30351396e-01 -3.75163514e-01
-4.04035324e-01 -4.02557469e-01
-3.77075570e-01 -4.29318190e-01
-3.49479316e-01 -4.55421972e-01
-3.21235755e-01 -4.80823803e-01
-2.92312909e-01 -5.05449061e-01
-2.62648475e-01 -5.29175036e-01
-2.32077054e-01 -5.51813285e-01
-2.00345102e-01 -5.72992995e-01
-1.67253904e-01 -5.91968829e-01
-1.32601211e-01 -6.07903636e-01
-9.65163818e-02 -6.20251040e-01
-5.93359984e-02 -6.28744647e-01
-2.14640664e-02 -6.33241189e-01
1.66713645e-02 -6.33671036e-01
5.46348927e-02 -6.30028098e-01
9.19961648e-02 -6.22369541e-01
1.28345348e-01 -6.10823988e-01
1.63329793e-01 -5.95632413e-01
1.96777142e-01 -5.77293244e-01
2.28846434e-01 -5.56628778e-01
2.59923017e-01 -5.34340831e-01
2.90204632e-01 -5.10857429e-01
3.19739877e-01 -4.86441175e-01
3.48595553e-01 -4.61225044e-01
3.76806364e-01 -4.35289291e-01
4.04385096e-01 -4.08682317e-01
4.31326452e-01 -3.81430139e-01
4.57607610e-01 -3.53540805e-01
4.83184538e-01 -3.25004403e-01
5.07983871e-01 -2.95789997e-01
5.31884737e-01 -2.65836637e-01
5.54699119e-01 -2.34988490e-01
5.76067465e-01 -2.02981161e-01
5.95244074e-01 -1.69620355e-01
6.11372425e-01 -1.34689535e-01
6.23887909e-01 -9.83097856e-02
6.32516468e-01 -6.08182157e-02
6.37111405e-01 -2.26222039e-02
6.37601177e-01 1.58459941e-02
6.33978632e-01 5.41464344e-02
6.26300533e-01 9.18440613e-02
6.14695508e-01 1.28524200e-01
5.99404081e-01 1.63828777e-01
5.80923827e-01 1.97579046e-01
5.60088932e-01 2.29935348e-01
5.37615334e-01 2.61287185e-01
5.13937734e-01 2.91838910e-01
4.89321508e-01 3.21640192e-01
4.63900798e-01 3.50758603e-01
4.37756426e-01 3.79229222e-01
4.10937031e-01 4.07064971e-01
3.83468614e-01 4.34260469e-01
3.55359037e-01 4.60792658e-01
3.26597941e-01 4.86616983e-01
2.97153583e-01 5.11659123e-01
2.66963594e-01 5.35796428e-01
2.35866293e-01 5.58838757e-01
2.03598665e-01 5.80413886e-01
1.69954885e-01 5.99762740e-01
1.34717467e-01 6.16017025e-01
9.80160568e-02 6.28615597e-01
6.01943586e-02 6.37286444e-01
2.16649736e-02 6.41883183e-01
-1.71349411e-02 6.42334499e-01
-5.57606921e-02 6.38634064e-01
-9.37727532e-02 6.30840249e-01
-1.30752576e-01 6.19084401e-01
-1.66340417e-01 6.03613421e-01
-2.00363683e-01 5.84941515e-01
-2.32996702e-01 5.63923987e-01
-2.64636582e-01 5.41273848e-01
-2.95474897e-01 5.17426173e-01
-3.25565296e-01 4.92640713e-01
-3.54974084e-01 4.67049830e-01
-3.83735525e-01 4.40733306e-01
-4.11861872e-01 4.13738993e-01
-4.39347154e-01 3.86092226e-01
-4.66167673e-01 3.57800172e-01
-4.92278110e-01 3.28851659e-01
-5.17602872e-01 2.99213679e-01
-5.42017321e-01 2.68822017e-01
-5.65328767e-01 2.37507495e-01
-5.87151505e-01 2.05008774e-01
-6.06712162e-01 1.71106553e-01
-6.23133365e-01 1.35583098e-01
-6.35856884e-01 9.85759955e-02
-6.44611425e-01 6.04352176e-02
-6.49250090e-01 2.15787810e-02
-6.49700989e-01 -1.75508765e-02
-6.45957863e-01 -5.65037625e-02
-6.38079862e-01 -9.48351369e-02
-6.26199486e-01 -1.32121339e-01
-6.10564969e-01 -1.67997594e-01
-5.91692522e-01 -2.02286896e-01
-5.70445063e-01 -2.35164116e-01
-5.47551562e-01 -2.67032097e-01
-5.23452187e-01 -2.98091692e-01
-4.98410604e-01 -3.28397399e-01
-4.72560647e-01 -3.58016918e-01
-4.45982989e-01 -3.86985423e-01
-4.18726036e-01 -4.15315781e-01
-3.90815603e-01 -4.43002577e-01
-3.62259248e-01 -4.70022601e-01
-3.33046285e-01 -4.96331171e-01
-3.03144348e-01 -5.21853602e-01
-2.72490012e-01 -5.46466556e-01
-2.40921114e-01 -5.69977629e-01
-2.08168510e-01 -5.92011118e-01
-1.74013915e-01 -6.11791109e-01
-1.38227780e-01 -6.28425819e-01
-1.00938603e-01 -6.41337441e-01
-6.24968460e-02 -6.50246379e-01
-2.33241753e-02 -6.55002182e-01
1.61325036e-02 -6.55530572e-01
5.54182925e-02 -6.51823801e-01
9.40832822e-02 -6.43940245e-01
1.31698138e-01 -6.32011283e-01
1.67890337e-01 -6.16281141e-01
2.02469964e-01 -5.97256425e-01
2.35602812e-01 -5.75800334e-01
2.67695010e-01 -5.52669372e-01
2.98969030e-01 -5.28313166e-01
3.29478637e-01 -5.03005201e-01
3.59294425e-01 -4.76883022e-01
3.88453161e-01 -4.50029198e-01
4.16968675e-01 -4.22493222e-01
4.44836342e-01 -3.94301770e-01
4.72033479e-01 -3.65462962e-01
4.98515959e-01 -3.35966683e-01
5.24209703e-01 -3.05781155e-01
5.48991832e-01 -2.74843374e-01
5.72669176e-01 -2.42996130e-01
5.94870672e-01 -2.09963780e-01
6.14816059e-01 -1.75528408e-01
6.31598520e-01 -1.39451746e-01
6.44627391e-01 -1.01858523e-01
6.53618472e-01 -6.31015086e-02
6.58419567e-01 -2.36062852e-02
6.58955398e-01 1.61759810e-02
6.55218051e-01 5.57859907e-02
6.47266597e-01 9.47694992e-02
6.35233751e-01 1.32693062e-01
6.19366774e-01 1.69180927e-01
6.00181497e-01 2.04044080e-01
5.78557274e-01 2.37456287e-01
5.55255532e-01 2.69830142e-01
5.30728169e-01 3.01382728e-01
5.05246703e-01 3.32170583e-01
4.78948295e-01 3.62263956e-01
4.51915085e-01 3.91699193e-01
4.24196106e-01 4.20489650e-01
3.95817590e-01 4.48630231e-01
3.66786982e-01 4.76097528e-01
3.37093305e-01 5.02846451e-01
3.06703409e-01 5.28801321e-01
2.75551978e-01 5.53836373e-01
2.43471682e-01 5.77755486e-01
2.10191747e-01 6.00169348e-01
1.75477547e-01 6.20279348e-01
1.39094081e-01 6.37169974e-01
1.01179362e-01 6.50260228e-01
6.20942595e-02 6.59270264e-01
2.22700426e-02 6.64048916e-01
-1.78369810e-02 6.64521559e-01
-5.77626147e-02 6.60681537e-01
-9.70480896e-02 6.52589981e-01
-1.35256157e-01 6.40382851e-01
-1.72009901e-01 6.24314861e-01
-2.07127822e-01 6.04920062e-01
-2.40799597e-01 5.83100107e-01
-2.73445611e-01 5.59612704e-01
-3.05270175e-01 5.34907898e-01
-3.36332746e-01 5.09250808e-01
-3.66702109e-01 4.82776459e-01
-3.96413749e-01 4.55565837e-01
-4.25480406e-01 4.27667210e-01
-4.53896564e-01 3.99106291e-01
-4.81638348e-01 3.69889967e-01
-5.08660280e-01 3.40006762e-01
-5.34886137e-01 3.09422834e-01
-5.60189571e-01 2.78072040e-01
-5.84373581e-01 2.45783524e-01
-6.07042782e-01 2.12286296e-01
-6.27387623e-01 1.77335107e-01
-6.44480642e-01 1.40689806e-01
-6.57737180e-01 1.02491057e-01
-6.66875329e-01 6.31042718e-02
-6.71741725e-01 2.29655081e-02
-6.72260502e-01 -1.74637621e-02
-6.68424264e-01 -5.77140211e-02
-6.60293809e-01 -9.73210326e-02
-6.48005303e-01 -1.35841945e-01
-6.31811389e-01 -1.72892836e-01
-6.12237985e-01 -2.08280727e-01
-5.90191854e-01 -2.42190579e-01
-5.66455155e-01 -2.75047188e-01
-5.41486214e-01 -3.07074386e-01
-5.15557941e-01 -3.38330663e-01
-4.88808192e-01 -3.68887193e-01
-4.61319429e-01 -3.98780820e-01
-4.33141002e-01 -4.28025340e-01
-4.04299562e-01 -4.56616203e-01
-3.74802838e-01 -4.84530457e-01
-3.44640350e-01 -5.11723792e-01
-3.13779710e-01 -5.38121827e-01
-2.82156744e-01 -5.63600994e-01
-2.49612289e-01 -5.87965547e-01
-2.15864341e-01 -6.10837774e-01
-1.80674879e-01 -6.31412198e-01
-1.43785350e-01 -6.48741223e-01
-1.05321927e-01 -6.62214043e-01
-6.56489428e-02 -6.71538571e-01
-2.52052924e-02 -6.76556530e-01
1.55434592e-02 -6.77189175e-01
5.61231574e-02 -6.73427048e-01
9.60645091e-02 -6.65329332e-01
1.34919022e-01 -6.53030612e-01
1.72294556e-01 -6.36778292e-01
2.07981771e-01 -6.17083286e-01
2.42154409e-01 -5.94852440e-01
2.75239859e-01 -5.70897608e-01
3.07486195e-01 -5.45689342e-01
3.38951036e-01 -5.19511310e-01
3.69708512e-01 -4.92505305e-01
3.99797063e-01 -4.64755771e-01
4.29231465e-01 -4.36313225e-01
4.58007876e-01 -4.07205129e-01
4.86103816e-01 -3.77439757e-01
5.13475345e-01 -3.47007052e-01
5.40048434e-01 -3.15875024e-01
5.65699627e-01 -2.83979676e-01
5.90232218e-01 -2.51164430e-01
6.13269094e-01 -2.17142690e-01
6.33997664e-01 -1.81673874e-01
6.51456403e-01 -1.44492980e-01
6.65026204e-01 -1.05725698e-01
6.74412348e-01 -6.57396768e-02
6.79455379e-01 -2.49778651e-02
6.80076135e-01 1.60899368e-02
6.76265421e-01 5.69853254e-02
6.68083376e-01 9.72348990e-02
6.55666625e-01 1.36386489e-01
6.39267257e-01 1.74045833e-01
6.19410755e-01 2.10008357e-01
5.97023359e-01 2.44459842e-01
5.72916731e-01 2.77835857e-01
5.47561838e-01 3.10371607e-01
5.21237158e-01 3.42128478e-01
4.94082774e-01 3.73179210e-01
4.66182126e-01 4.03561326e-01
4.37584896e-01 4.33288795e-01
4.08317738e-01 4.62356952e-01
3.78388002e-01 4.90742356e-01
3.47784453e-01 5.18399789e-01
3.16473187e-01 5.45253033e-01
2.84387353e-01 5.71175118e-01
2.51357348e-01 5.95965570e-01
2.17101620e-01 6.19223111e-01
1.81359240e-01 6.40112350e-01
1.43871910e-01 6.57665113e-01
1.04783653e-01 6.71278716e-01
6.44715540e-02 6.80664817e-01
2.33846834e-02 6.85665797e-01
-1.80018370e-02 6.86203551e-01
-5.92046183e-02 6.82270431e-01
-9.97457104e-02 6.73929024e-01
-1.39169125e-01 6.61319341e-01
-1.77079126e-01 6.44700302e-01
-2.13278625e-01 6.24615639e-01
-2.47969576e-01 6.02013450e-01
-2.81595515e-01 5.77701818e-01
-3.14380070e-01 5.52149820e-01
-3.46387548e-01 5.25630125e-01
-3.77689345e-01 4.98280700e-01
-4.08322460e-01 4.70184148e-01
-4.38300421e-01 4.41389522e-01
-4.67618146e-01 4.11922930e-01
-4.96251946e-01 3.81791380e-01
-5.24156262e-01 3.50983192e-01
-5.51254265e-01 3.19463761e-01
-5.77418536e-01 2.87165619e-01
-6.02447797e-01 2.53917286e-01
-6.25935948e-01 2.19435162e-01
-6.47039364e-01 1.83451090e-01
-6.64776117e-01 1.45700240e-01
-6.78538087e-01 1.06328317e-01
-6.88035120e-01 6.57168871e-02
-6.93107676e-01 2.43197023e-02
-6.93676230e-01 -1.73831340e-02
-6.89732468e-01 -5.89030324e-02
-6.81339002e-01 -9.97567406e-02
-6.68635931e-01 -1.39482768e-01
-6.51879176e-01 -1.77678078e-01
-6.31603316e-01 -2.14133449e-01
-6.08758826e-01 -2.49044445e-01
-5.84178690e-01 -2.82858981e-01
-5.58341851e-01 -3.15822094e-01
-5.31529794e-01 -3.47997635e-01
-5.03883479e-01 -3.79459586e-01
-4.75487466e-01 -4.10246768e-01
-4.46392059e-01 -4.40373936e-01
-4.16624174e-01 -4.69836836e-01
-3.86191770e-01 -4.98612770e-01
-3.55084063e-01 -5.26657142e-01
-3.23267532e-01 -5.53894359e-01
-2.90676637e-01 -5.80199392e-01
-2.57150031e-01 -6.05371916e-01
-2.22395346e-01 -6.29020224e-01
-1.86151789e-01 -6.50304808e-01
-1.48138982e-01 -6.68225302e-01
-1.08489868e-01 -6.82149208e-01
-6.75854685e-02 -6.91777083e-01
-2.58826424e-02 -6.96945738e-01
1.61344708e-02 -6.97573746e-01
5.79728962e-02 -6.93651549e-01
9.91447598e-02 -6.85241122e-01
1.39183708e-01 -6.72482229e-01
1.77681076e-01 -6.55629842e-01
2.14418982e-01 -6.35213898e-01
2.49588776e-01 -6.12189353e-01
2.83642899e-01 -5.87408843e-01
3.16838331e-01 -5.61358973e-01
3.49239833e-01 -5.34327158e-01
3.80922773e-01 -5.06456217e-01
4.11926790e-01 -4.77831749e-01
4.42267069e-01 -4.48504600e-01
4.71939457e-01 -4.18501866e-01
5.00921205e-01 -3.87831536e-01
5.29167393e-01 -3.56482627e-01
5.56601614e-01 -3.24421033e-01
5.83097539e-01 -2.91580339e-01
6.08451967e-01 -2.57794937e-01
6.32263755e-01 -2.22772468e-01
6.53678139e-01 -1.86241922e-01
6.71685071e-01 -1.47923627e-01
6.85655369e-01 -1.07958846e-01
6.95290883e-01 -6.67344765e-02
7.00428783e-01 -2.47122345e-02
7.00988396e-01 1.76191407e-02
6.96961421e-01 5.97623227e-02
6.88411813e-01 1.01225433e-01
6.75482754e-01 1.41538912e-01
6.58437528e-01 1.80293925e-01
6.37828185e-01 2.17283163e-01
6.14634323e-01 2.52716992e-01
5.89700874e-01 2.87056902e-01
5.63509471e-01 3.20539194e-01
5.36339213e-01 3.53232821e-01
5.08329858e-01 3.85210834e-01
4.79565308e-01 4.16511456e-01
4.50095192e-01 4.47148773e-01
4.19945629e-01 4.77117709e-01
3.89123514e-01 5.06394428e-01
3.57616586e-01 5.34932693e-01
3.25388987e-01 5.62654191e-01
2.92371582e-01 5.89429399e-01
2.58385669e-01 6.15050987e-01
2.23144384e-01 6.39096540e-01
1.86354809e-01 6.60686394e-01
1.47744083e-01 6.78805345e-01
1.07470765e-01 6.92839695e-01
6.59305127e-02 7.02496353e-01
2.35910010e-02 7.07613467e-01
-1.90536208e-02 7.08110779e-01
-6.15008085e-02 7.03981197e-01
-1.03253837e-01 6.95290757e-01
-1.43838854e-01 6.82185462e-01
-1.82844020e-01 6.64932981e-01
-2.20064151e-01 6.44095885e-01
-2.55720036e-01 6.20670436e-01
-2.90280979e-01 5.95506920e-01
-3.23981302e-01 5.69087295e-01
-3.56891464e-01 5.41688899e-01
-3.89084567e-01 5.13451050e-01
-4.20598659e-01 4.84457173e-01
-4.51447787e-01 4.54756685e-01
-4.81627051e-01 4.24375771e-01
-5.11112752e-01 3.93321348e-01
-5.39859047e-01 3.61581397e-01
-5.67788490e-01 3.29120641e-01
-5.94772317e-01 2.95870239e-01
-6.20604072e-01 2.61655518e-01
-6.44865904e-01 2.26184152e-01
-6.66676227e-01 1.89162270e-01
-6.85004228e-01 1.50305291e-01
-6.99219543e-01 1.09764987e-01
-7.09023227e-01 6.79389430e-02
-7.14250342e-01 2.52987990e-02
-7.14818405e-01 -1.76566836e-02
-7.10718949e-01 -6.04199417e-02
-7.02017225e-01 -1.02488974e-01
-6.88858193e-01 -1.43384144e-01
-6.71504705e-01 -1.82685330e-01
-6.50505203e-01 -2.20171476e-01
-6.26852669e-01 -2.56050994e-01
-6.01427055e-01 -2.90796431e-01
-5.74724698e-01 -3.24670105e-01
-5.47034135e-01 -3.57741528e-01
-5.18498879e-01 -3.90087278e-01
-4.89204491e-01 -4.21747324e-01
-4.59201599e-01 -4.52736857e-01
-4.28517412e-01 -4.83051965e-01
-3.97159758e-01 -5.12669844e-01
-3.65117656e-01 -5.41545704e-01
-3.32357033e-01 -5.69603395e-01
-2.98810453e-01 -5.96715786e-01
-2.64312140e-01 -6.22677015e-01
-2.28561889e-01 -6.47080753e-01
-1.91272188e-01 -6.69047926e-01
-1.52144935e-01 -6.87529944e-01
-1.11321572e-01 -7.01875007e-01
-6.92001291e-02 -7.11776939e-01
-2.62555019e-02 -7.17068124e-01
1.70096463e-02 -7.17664633e-01
6.00835920e-02 -7.13557378e-01
1.02460102e-01 -7.04811657e-01
1.43655349e-01 -6.91573085e-01
1.83245065e-01 -6.74105531e-01
2.21005354e-01 -6.52960958e-01
2.57147378e-01 -6.29143090e-01
2.92149942e-01 -6.03542342e-01
3.26275917e-01 -5.76660252e-01
3.59597067e-01 -5.48785981e-01
3.92190412e-01 -5.20063688e-01
4.24095828e-01 -4.90578912e-01
4.55328306e-01 -4.60382144e-01
4.85883565e-01 -4.29500288e-01
5.15738222e-01 -3.97940690e-01
5.44846574e-01 -3.65691617e-01
5.73130901e-01 -3.32717750e-01
6.00460817e-01 -2.98949193e-01
6.26626469e-01 -2.64210141e-01
6.51201107e-01 -2.28202963e-01
6.73281915e-01 -1.90622410e-01
6.91815316e-01 -1.51178438e-01
7.06164047e-01 -1.10029489e-01
7.16027833e-01 -6.75822723e-02
7.21240856e-01 -2.43172892e-02
7.21720779e-01 1.92578855e-02
7.17460660e-01 6.26270415e-02
7.08528722e-01 1.05280014e-01
6.95075065e-01 1.46730101e-01
6.77373256e-01 1.86553734e-01
6.56003947e-01 2.24542283e-01
6.31998029e-01 2.60930443e-01
6.06232861e-01 2.96205889e-01
5.79201900e-01 3.30607383e-01
5.51183353e-01 3.64210067e-01
5.22318192e-01 3.97088684e-01
4.92689681e-01 4.29281277e-01
4.62346990e-01 4.60801709e-01
4.31315883e-01 4.91644651e-01
3.99602625e-01 5.21785679e-01
3.67194140e-01 5.51177719e-01
3.34053431e-01 5.79741243e-01
3.00107591e-01 6.07342337e-01
2.65169675e-01 6.33767776e-01
2.28945033e-01 6.58570236e-01
1.91108778e-01 6.80823553e-01
1.51379157e-01 6.99473178e-01
1.09928564e-01 7.13892411e-01
6.71716921e-02 7.23784602e-01
2.35948493e-02 7.28984455e-01
-2.02889812e-02 7.29410005e-01
-6.39583576e-02 7.25055269e-01
-1.06898147e-01 7.15990147e-01
-1.48617054e-01 7.02366980e-01
-1.88687873e-01 6.84462925e-01
-2.26902332e-01 6.62866798e-01
-2.63499532e-01 6.38618103e-01
-2.98974256e-01 6.12604797e-01
-3.33569881e-01 5.85322490e-01
-3.67362540e-01 5.57050921e-01
-4.00427415e-01 5.27931148e-01
-4.32803121e-01 4.98046842e-01
-4.64504099e-01 4.67447643e-01
-4.95525381e-01 4.36159573e-01
-5.25843107e-01 4.04189362e-01
-5.55410762e-01 3.71524357e-01
-5.84149802e-01 3.38128307e-01
-6.11928846e-01 3.03930158e-01
-6.38535630e-01 2.68749649e-01
-6.63534632e-01 2.32286652e-01
-6.86002549e-01 1.94219647e-01
-7.04865725e-01 1.54250652e-01
-7.19475620e-01 1.12540998e-01
-7.29526898e-01 6.95055191e-02
-7.34850450e-01 2.56339604e-02
-7.35361797e-01 -1.85563507e-02
-7.31053242e-01 -6.25391602e-02
-7.21993610e-01 -1.05794188e-01
-7.08333954e-01 -1.47824448e-01
-6.90346638e-01 -1.88194551e-01
-6.68602602e-01 -2.26678138e-01
-6.44138151e-01 -2.63500974e-01
-6.17873940e-01 -2.99163265e-01
-5.90319214e-01 -3.33934474e-01
-5.61765923e-01 -3.67891142e-01
-5.32358692e-01 -4.01111361e-01
-5.02183414e-01 -4.33635694e-01
-4.71291040e-01 -4.65479784e-01
-4.39708582e-01 -4.96639591e-01
-4.07443546e-01 -5.27091989e-01
-3.74484121e-01 -5.56791271e-01
-3.40794876e-01 -5.85659696e-01
-3.06306237e-01 -6.13567501e-01
-2.70844362e-01 -6.40302210e-01
-2.34102947e-01 -6.65436184e-01
-1.95763793e-01 -6.88044953e-01
-1.55517048e-01 -7.07036110e-01
-1.13518637e-01 -7.21746485e-01
-7.01851070e-02 -7.31865841e-01
-2.60096853e-02 -7.37223158e-01
1.84863776e-02 -7.37733118e-01
6.27727797e-02 -7.33387951e-01
1.06325255e-01 -7.24257157e-01
1.48643111e-01 -7.10493280e-01
1.89288167e-01 -6.92371786e-01
2.28035443e-01 -6.70472657e-01
2.65119935e-01 -6.45849183e-01
3.01048593e-01 -6.19426020e-01
3.36084301e-01 -5.91713621e-01
3.70306198e-01 -5.63001511e-01
4.03791465e-01 -5.33433241e-01
4.36580088e-01 -5.03094103e-01
4.68687054e-01 -4.72034404e-01
5.00107670e-01 -4.40280550e-01
5.30817917e-01 -4.07839237e-01
5.60770884e-01 -3.74697613e-01
5.89886716e-01 -3.40818485e-01
6.18032063e-01 -3.06129509e-01
6.44989248e-01 -2.70443623e-01
6.70304383e-01 -2.33457280e-01
6.93024306e-01 -1.94830606e-01
7.12053605e-01 -1.54265492e-01
7.26751102e-01 -1.11940153e-01
7.36814305e-01 -6.82810208e-02
7.42074595e-01 -2.37873080e-02
7.42448618e-01 2.10146206e-02
7.37931104e-01 6.55898587e-02
7.28594809e-01 1.09410155e-01
7.14597021e-01 1.51971941e-01
6.96223206e-01 1.92837856e-01
6.74080445e-01 2.31797627e-01
6.49254334e-01 2.69113607e-01
6.22652611e-01 3.05299295e-01
5.94778381e-01 3.40595409e-01
5.65910080e-01 3.75083862e-01
5.36187320e-01 4.08839030e-01
5.05693419e-01 4.41899383e-01
4.74477268e-01 4.74278721e-01
4.42564254e-01 5.05971453e-01
4.09960097e-01 5.36952640e-01
3.76650923e-01 5.67174374e-01
3.42598080e-01 5.96555270e-01
3.07727101e-01 6.24959590e-01
2.71842419e-01 6.52167334e-01
2.34640676e-01 6.77706371e-01
1.95767724e-01 7.00607338e-01
1.54927184e-01 7.19765590e-01
1.12309531e-01 7.34548597e-01
6.83485444e-02 7.44656576e-01
2.35489706e-02 7.49920707e-01
-2.15574694e-02 7.50257782e-01
-6.64306343e-02 7.45663123e-01
-1.10537167e-01 7.36210564e-01
-1.53368636e-01 7.22059182e-01
-1.94482627e-01 7.03495447e-01
-2.33664149e-01 6.81127313e-01
-2.71179854e-01 6.56052163e-01
-3.07547452e-01 6.29188771e-01
-3.43019309e-01 6.01046588e-01
-3.77677069e-01 5.71906934e-01
-4.11596686e-01 5.41910913e-01
-4.44817447e-01 5.11142520e-01
-4.77353817e-01 4.79651211e-01
-5.09200694e-01 4.47462790e-01
-5.40333948e-01 4.14583707e-01
-5.70706574e-01 3.81000876e-01
-6.00238644e-01 3.46676844e-01
-6.28796446e-01 3.11538651e-01
-6.56162658e-01 2.75399943e-01
-6.81878777e-01 2.37951245e-01
-7.04983757e-01 1.98845780e-01
-7.24350982e-01 1.57767964e-01
-7.39321675e-01 1.14894257e-01
-7.49586961e-01 7.06581270e-02
-7.54974137e-01 2.55675328e-02
-7.55397427e-01 -1.98416636e-02
-7.50850438e-01 -6.50246916e-02
-7.41405988e-01 -1.09443251e-01
-7.27222034e-01 -1.52583479e-01
-7.08580996e-01 -1.93995386e-01
-6.86077734e-01 -2.33448912e-01
-6.60807235e-01 -2.71198986e-01
-6.33716341e-01 -3.07767968e-01
-6.05327864e-01 -3.43430894e-01
-5.75932791e-01 -3.78269464e-01
-5.45675993e-01 -4.12362648e-01
-5.14643133e-01 -4.45751152e-01
-4.82884824e-01 -4.78450472e-01
-4.50427572e-01 -5.10456142e-01
-4.17278443e-01 -5.41744589e-01
-3.83424808e-01 -5.72269212e-01
-3.48829839e-01 -6.01950666e-01
-3.13420968e-01 -6.30655559e-01
-2.77015284e-01 -6.58166234e-01
-2.39299352e-01 -6.84026891e-01
-1.99925632e-01 -7.07271726e-01
-1.58570815e-01 -7.26759549e-01
-1.15408969e-01 -7.41820950e-01
-7.08761914e-02 -7.52143554e-01
-2.54842356e-02 -7.57553389e-01
2.02270114e-02 -7.57964113e-01
6.57086991e-02 -7.53369555e-01
1.10418598e-01 -7.43843570e-01
1.53839308e-01 -7.29545989e-01
1.95518944e-01 -7.10763974e-01
2.35232580e-01 -6.88106853e-01
2.73247337e-01 -6.62688532e-01
3.10091255e-01 -6.35454833e-01
3.46029176e-01 -6.06927621e-01
3.81144901e-01 -5.77393441e-01
4.15516284e-01 -5.46995869e-01
4.49183117e-01 -5.15819595e-01
4.82160170e-01 -4.83914505e-01
5.14442258e-01 -4.51306412e-01
5.46004920e-01 -4.18001538e-01
5.76800309e-01 -3.83986109e-01
6.06747222e-01 -3.49221667e-01
6.35708651e-01 -3.13632674e-01
6.63462181e-01 -2.77024385e-01
6.89528734e-01 -2.39084775e-01
7.12915469e-01 -1.99445703e-01
7.32480147e-01 -1.57794595e-01
7.47571330e-01 -1.14324480e-01
7.57882106e-01 -6.94801013e-02
7.63239940e-01 -2.37789415e-02
7.63559607e-01 2.22340075e-02
7.58836705e-01 6.80051296e-02
7.49147659e-01 1.12987911e-01
7.34655974e-01 1.56661486e-01
7.15656761e-01 1.98573389e-01
6.92780455e-01 2.38508821e-01
6.67164403e-01 2.76753841e-01
6.39748324e-01 3.13843578e-01
6.11048044e-01 3.50028534e-01
5.81343487e-01 3.85394355e-01
5.50775932e-01 4.20017306e-01
5.19428810e-01 4.53936228e-01
4.87351320e-01 4.87165354e-01
4.54568757e-01 5.19699087e-01
4.21086834e-01 5.51512549e-01
3.86891244e-01 5.82557455e-01
3.51942990e-01 6.12752197e-01
3.16165710e-01 6.41959139e-01
2.79361803e-01 6.69954929e-01
2.41218334e-01 6.96255948e-01
2.01356714e-01 7.19857187e-01
1.59459703e-01 7.39605505e-01
1.15723235e-01 7.54846200e-01
7.05964100e-02 7.65270313e-01
2.46013363e-02 7.70703278e-01
-2.17120386e-02 7.71058559e-01
-6.77849524e-02 7.66331069e-01
-1.13065627e-01 7.56597117e-01
-1.57027764e-01 7.42020395e-01
-1.99211729e-01 7.22893312e-01
-2.39389724e-01 6.99835954e-01
-2.77840164e-01 6.73986370e-01
-3.15105886e-01 6.46311954e-01
-3.51457367e-01 6.17338407e-01
-3.86980242e-01 5.87353938e-01
-4.21753395e-01 5.56502785e-01
-4.55817113e-01 5.24869884e-01
-4.89186633e-01 4.92505435e-01
-5.21857287e-01 4.59435644e-01
-5.53805115e-01 4.25667102e-01
-5.84983059e-01 3.91186624e-01
-6.15311308e-01 3.55956754e-01
-6.44654911e-01 3.19903226e-01
-6.72793262e-01 2.82839133e-01
-6.99260608e-01 2.44445826e-01
-7.23060365e-01 2.04352909e-01
-7.43015312e-01 1.62221853e-01
-7.58443035e-01 1.18233211e-01
-7.69025471e-01 7.28354254e-02
-7.74584095e-01 2.65534771e-02
-7.75029787e-01 -2.00588464e-02
-7.70355707e-01 -6.64384486e-02
-7.60637060e-01 -1.12028895e-01
-7.46036589e-01 -1.56298830e-01
-7.26843136e-01 -1.98781628e-01
-7.03665603e-01 -2.39235973e-01
-6.77642523e-01 -2.77930907e-01
-6.49767648e-01 -3.15415626e-01
-6.20578349e-01 -3.51977581e-01
-5.90370396e-01 -3.87703190e-01
-5.59290773e-01 -4.22673462e-01
-5.27425649e-01 -4.56929682e-01
-4.94825941e-01 -4.90487677e-01
-4.61518287e-01 -5.23343125e-01
-4.27509522e-01 -5.55472235e-01
-3.92786571e-01 -5.86827964e-01
-3.57311964e-01 -6.17330359e-01
-3.21010999e-01 -6.46843760e-01
-2.83695576e-01 -6.75145692e-01
-2.45044385e-01 -7.01764606e-01
-2.04679709e-01 -7.25690813e-01
-1.62261896e-01 -7.45736941e-01
-1.17976634e-01 -7.61219958e-01
-7.22772246e-02 -7.71822026e-01
-2.56929903e-02 -7.77364500e-01
2.12180433e-02 -7.77758550e-01
6.78886780e-02 -7.72998314e-01
1.13758693e-01 -7.63160777e-01
1.58293587e-01 -7.48411511e-01
2.01026068e-01 -7.29046132e-01
2.41724840e-01 -7.05694557e-01
2.80677367e-01 -6.79519477e-01
3.18438850e-01 -6.51506972e-01
3.55280111e-01 -6.22189832e-01
3.91289768e-01 -5.91856276e-01
4.26546823e-01 -5.60650781e-01
4.61091073e-01 -5.28657826e-01
4.94937325e-01 -4.95927250e-01
5.28080335e-01 -4.62484756e-01
5.60495276e-01 -4.28336164e-01
5.92133776e-01 -3.93467139e-01
6.22913986e-01 -3.57838496e-01
6.52696630e-01 -3.21372472e-01
6.81254417e-01 -2.83868448e-01
7.08089925e-01 -2.45005210e-01
7.32161813e-01 -2.04381368e-01
7.52285901e-01 -1.61671458e-01
7.67799536e-01 -1.17081751e-01
7.78390183e-01 -7.10742888e-02
7.83880571e-01 -2.41842613e-02
7.84182960e-01 2.30250433e-02
7.79293204e-01 6.99814963e-02
7.69290790e-01 1.16120398e-01
7.54344649e-01 1.60903473e-01
7.34757262e-01 2.03862047e-01
7.11174445e-01 2.44771425e-01
6.84775971e-01 2.83932673e-01
6.56549234e-01 3.21909721e-01
6.27024114e-01 3.58965955e-01
5.96484418e-01 3.95191227e-01
5.65072843e-01 4.30663455e-01
5.32873165e-01 4.65422024e-01
4.99934801e-01 4.99481480e-01
4.66283213e-01 5.32836436e-01
4.31924054e-01 5.65461976e-01
3.96842904e-01 5.97309728e-01
3.61000449e-01 6.28297836e-01
3.24319211e-01 6.58287609e-01
2.86599280e-01 6.87051875e-01
2.47517638e-01 7.14094695e-01
2.06666446e-01 7.38366340e-01
1.63712645e-01 7.58670389e-01
1.18860250e-01 7.74333717e-01
7.25742483e-02 7.85039579e-01
2.53940801e-02 7.90608351e-01
-2.21122623e-02 7.90950701e-01
-6.93676830e-02 7.86061614e-01
-1.15802358e-01 7.76020355e-01
-1.60872630e-01 7.60995711e-01
-2.04102642e-01 7.41287248e-01
-2.45254304e-01 7.17529895e-01
-2.84618287e-01 6.90900412e-01
-3.22767094e-01 6.62415959e-01
-3.59984701e-01 6.32617048e-01
-3.96361410e-01 6.01796468e-01
-4.31977650e-01 5.70099784e-01
-4.66874486e-01 5.37612570e-01
-5.01067532e-01 5.04385338e-01
-5.34552220e-01 4.70444369e-01
-5.67304447e-01 4.35796127e-01
-5.99276738e-01 4.00427065e-01
-6.30388307e-01 3.64298866e-01
-6.60502550e-01 3.27335847e-01
-6.89393817e-01 2.89346078e-01
-7.16579530e-01 2.50002700e-01
-7.41015365e-01 2.08904040e-01
-7.61483359e-01 1.65699963e-01
-7.77287243e-01 1.20582870e-01
-7.88103531e-01 7.40183751e-02
-7.93749674e-01 2.65490748e-02
-7.94134738e-01 -2.12531730e-02
-7.89252806e-01 -6.88071207e-02
-7.79182907e-01 -1.15538655e-01
-7.64094169e-01 -1.60899794e-01
-7.44285940e-01 -2.04409839e-01
-7.20393629e-01 -2.45825636e-01
-6.93602733e-01 -2.85438186e-01
-6.64943686e-01 -3.23825223e-01
-6.34962824e-01 -3.61275997e-01
-6.03955526e-01 -3.97882124e-01
-5.72068444e-01 -4.33724815e-01
-5.39387636e-01 -4.68845483e-01
-5.05963753e-01 -5.03259807e-01
-4.71822972e-01 -5.36963056e-01
-4.36971575e-01 -5.69930879e-01
-4.01395563e-01 -6.02115244e-01
-3.65055721e-01 -6.33434244e-01
-3.27874633e-01 -6.63749014e-01
-2.89654259e-01 -6.92830398e-01
-2.50066591e-01 -7.20181573e-01
-2.08697355e-01 -7.44739301e-01
-1.65201552e-01 -7.65280272e-01
-1.19783112e-01 -7.81116016e-01
-7.29143970e-02 -7.91926156e-01
-2.51429019e-02 -7.97528767e-01
2.29549365e-02 -7.97833807e-01
7.07935697e-02 -7.92836909e-01
1.17795010e-01 -7.82619394e-01
1.63408268e-01 -7.67354058e-01
2.07152467e-01 -7.47347993e-01
2.48797555e-01 -7.23261910e-01
2.88657186e-01 -6.96309071e-01
3.27312977e-01 -6.67506623e-01
3.65035335e-01 -6.37393011e-01
4.01917513e-01 -6.06255279e-01
4.38038990e-01 -5.74237856e-01
4.73439973e-01 -5.41425379e-01
5.08135239e-01 -5.07867493e-01
5.42119173e-01 -4.73589433e-01
5.75366664e-01 -4.38596682e-01
6.07828533e-01 -4.02874088e-01
6.39421201e-01 -3.66380840e-01
6.70002342e-01 -3.29036487e-01
6.99339785e-01 -2.90633674e-01
7.26919573e-01 -2.50845922e-01
7.51655305e-01 -2.09239988e-01
7.72320255e-01 -1.65477037e-01
7.88238026e-01 -1.19775219e-01
7.99090919e-01 -7.26140348e-02
8.04696780e-01 -2.45463091e-02
8.04965634e-01 2.38463558e-02
7.99893819e-01 7.19733539e-02
7.89564064e-01 1.19251861e-01
7.74151357e-01 1.65126443e-01
7.53965276e-01 2.09112241e-01
7.29670071e-01 2.50976735e-01
7.02492162e-01 2.91039976e-01
6.73461227e-01 3.29892147e-01
6.43115725e-01 3.67806342e-01
6.11743503e-01 4.04876103e-01
5.79489850e-01 4.41181871e-01
5.46439875e-01 4.76764420e-01
5.12643539e-01 5.11638930e-01
4.78126374e-01 5.45800154e-01
4.42894200e-01 5.79223393e-01
4.06932320e-01 6.11860041e-01
3.70200588e-01 6.43627395e-01
3.32619843e-01 6.74384940e-01
2.93989330e-01 7.03902301e-01
2.53980214e-01 7.31679684e-01
2.12160196e-01 7.56631505e-01
1.68171901e-01 7.77508216e-01
1.22224167e-01 7.93614082e-01
7.47974578e-02 8.04624488e-01
2.64480404e-02 8.10353687e-01
-2.22382331e-02 8.10709210e-01
-7.06660384e-02 8.05685696e-01
-1.18247510e-01 7.95364797e-01
-1.64421692e-01 7.79920430e-01
-2.08695681e-01 7.59657451e-01
-2.50818188e-01 7.35221452e-01
-2.91095276e-01 7.07834959e-01
-3.30126792e-01 6.78563200e-01
-3.68209242e-01 6.47958098e-01
-4.05436781e-01 6.16317853e-01
-4.41892546e-01 5.83790999e-01
-4.77619075e-01 5.50464636e-01
-5.12632668e-01 5.16389941e-01
-5.46928894e-01 4.81593307e-01
-5.80483756e-01 4.46081290e-01
-6.13249339e-01 4.09839911e-01
-6.45143873e-01 3.72829951e-01
-6.76028462e-01 3.34973704e-01
-7.05673443e-01 2.96076278e-01
-7.33587926e-01 2.55805467e-01
-7.58686095e-01 2.13731385e-01
-7.79698787e-01 1.69483327e-01
-7.95914419e-01 1.23263684e-01
-8.07003515e-01 7.55545572e-02
-8.12778369e-01 2.69156095e-02
-8.13145539e-01 -2.20634765e-02
-8.08099405e-01 -7.07833963e-02
-7.97722022e-01 -1.18652320e-01
-7.82188493e-01 -1.65105527e-01
-7.61806197e-01 -2.09647057e-01
-7.37228970e-01 -2.52026405e-01
-7.09694827e-01 -2.92557529e-01
-6.80274607e-01 -3.31846305e-01
-6.49521086e-01 -3.70184738e-01
-6.17730847e-01 -4.07668661e-01
-5.85051650e-01 -4.44380486e-01
-5.51570083e-01 -4.80362213e-01
-5.17336872e-01 -5.15629656e-01
-4.82377964e-01 -5.50177887e-01
-4.46699252e-01 -5.83982177e-01
-4.10285896e-01 -6.16993637e-01
-3.73097279e-01 -6.49128860e-01
-3.35053369e-01 -6.80246058e-01
-2.95949181e-01 -7.10110878e-01
-2.55451297e-01 -7.38210047e-01
-2.13109553e-01 -7.63428642e-01
-1.68565879e-01 -7.84498828e-01
-1.22041352e-01 -8.00726783e-01
-7.40261744e-02 -8.11787950e-01
-2.50854788e-02 -8.17496076e-01
2.41861702e-02 -8.17759114e-01
7.31849701e-02 -8.12573438e-01
1.21315128e-01 -8.02023891e-01
1.68008859e-01 -7.86289523e-01
2.12770464e-01 -7.65686571e-01
2.55363438e-01 -7.40895070e-01
2.96125351e-01 -7.13180498e-01
3.35666487e-01 -6.83600300e-01
3.74260888e-01 -6.52699218e-01
4.12005797e-01 -6.20765312e-01
4.48981223e-01 -5.87943156e-01
4.85227844e-01 -5.54317714e-01
5.20760525e-01 -5.19938628e-01
5.55573721e-01 -4.84831161e-01
5.89641946e-01 -4.49000394e-01
6.22915610e-01 -4.12430745e-01
6.55310214e-01 -3.75080482e-01
6.86682558e-01 -3.36868170e-01
7.16795978e-01 -2.97581965e-01
7.45122989e-01 -2.56887174e-01
7.70531938e-01 -2.14319507e-01
7.91748883e-01 -1.69522694e-01
8.08086193e-01 -1.22727452e-01
8.19219129e-01 -7.44295371e-02
8.24960423e-01 -2.51991013e-02
8.25217447e-01 2.43642158e-02
8.19986661e-01 7.36515005e-02
8.09353638e-01 1.22061914e-01
7.93498686e-01 1.69022747e-01
7.72738380e-01 2.14032903e-01
7.47747163e-01 2.56846925e-01
7.19797404e-01 2.97801607e-01
6.89964108e-01 3.37513642e-01
6.58800540e-01 3.76271208e-01
6.26600103e-01 4.14172363e-01
5.93508809e-01 4.51298578e-01
5.59612663e-01 4.87691613e-01
5.24962039e-01 5.23367111e-01
4.89582857e-01 5.58320230e-01
4.53480851e-01 5.92526185e-01
4.16641274e-01 6.25936303e-01
3.79023564e-01 6.58467450e-01
3.40548425e-01 6.89979109e-01
3.01013020e-01 7.20236887e-01
2.60077665e-01 7.48728241e-01
2.17287599e-01 7.74333116e-01
1.72263522e-01 7.95750121e-01
1.25222593e-01 8.12266319e-01
7.66607106e-02 8.23549168e-01
2.71510703e-02 8.29407559e-01
-2.27027135e-02 8.29746471e-01
-7.22873002e-02 8.24560716e-01
-1.20997087e-01 8.13934748e-01
-1.68254246e-01 7.98048134e-01
-2.13550400e-01 7.77213565e-01
-2.56624406e-01 7.52091120e-01
-2.97801687e-01 7.23951482e-01
-3.37706059e-01 6.93897907e-01
-3.76645958e-01 6.62497740e-01
-4.14720620e-01 6.30053066e-01
-4.52013843e-01 5.96712748e-01
-4.88568674e-01 5.62564277e-01
-5.24401544e-01 5.27658913e-01
-5.59508065e-01 4.92023095e-01
-5.93863850e-01 4.55663026e-01
-6.27420482e-01 4.18564302e-01
-6.60094968e-01 3.80686631e-01
-6.91746851e-01 3.41950969e-01
-7.22140702e-01 3.02155689e-01
-7.50762348e-01 2.60957996e-01
-7.76483521e-01 2.17899933e-01
-7.97989555e-01 1.72597509e-01
-8.14562222e-01 1.25269483e-01
-8.25867806e-01 7.64155810e-02
-8.31714564e-01 2.66129584e-02
-8.32007668e-01 -2.35307284e-02
-8.26742746e-01 -7.33982021e-02
-8.16005759e-01 -1.22380174e-01
-7.99978964e-01 -1.69895748e-01
-7.78980884e-01 -2.15435562e-01
-7.53691421e-01 -2.58747832e-01
-7.25405810e-01 -3.00176520e-01
-6.95218934e-01 -3.40349167e-01
-6.63693462e-01 -3.79559734e-01
-6.31124972e-01 -4.17909012e-01
-5.97660069e-01 -4.55478918e-01
-5.63384934e-01 -4.92311308e-01
-5.28349838e-01 -5.28421653e-01
-4.92580278e-01 -5.63804611e-01
-4.56081570e-01 -5.98434861e-01
-4.18838050e-01 -6.32262631e-01
-3.80807549e-01 -6.65202804e-01
-3.41907800e-01 -6.97111028e-01
-3.01923881e-01 -7.27746209e-01
-2.60512333e-01 -7.56566081e-01
-2.17190527e-01 -7.82408146e-01
-1.71592392e-01 -8.03964280e-01
-1.23959331e-01 -8.20539425e-01
-7.48000160e-02 -8.31805840e-01
-2.46974134e-02 -8.37573526e-01
2.57356718e-02 -8.37749195e-01
7.58772367e-02 -8.32330667e-01
1.25113855e-01 -8.21407027e-01
1.72861402e-01 -8.05164596e-01
2.18610216e-01 -7.83929983e-01
2.62121002e-01 -7.58407038e-01
3.03759262e-01 -7.29915482e-01
3.44157856e-01 -6.99540145e-01
3.83595709e-01 -6.67836124e-01
4.22174908e-01 -6.35091915e-01
4.59975921e-01 -6.01451984e-01
4.97039738e-01 -5.67001339e-01
5.33381216e-01 -5.31789472e-01
5.68994630e-01 -4.95841409e-01
6.03854268e-01 -4.59162002e-01
6.37910064e-01 -4.21735223e-01
6.71076446e-01 -3.83518366e-01
7.03208040e-01 -3.44428109e-01
7.34063107e-01 -3.04247522e-01
7.63096341e-01 -2.62632657e-01
7.89133871e-01 -2.19091375e-01
8.10855839e-01 -1.73252412e-01
8.27563903e-01 -1.25360030e-01
8.38928036e-01 -7.59270261e-02
8.44756441e-01 -2.55409065e-02
8.44954495e-01 2.51807034e-02
8.39519495e-01 7.56107702e-02
8.28540717e-01 1.25130774e-01
8.12204742e-01 1.73151329e-01
7.90836087e-01 2.19156007e-01
7.65126449e-01 2.62891590e-01
7.36396871e-01 3.04716617e-01
7.05760397e-01 3.45273346e-01
6.73781031e-01 3.84859618e-01
6.40754787e-01 4.23577448e-01
6.06829350e-01 4.61510181e-01
5.72091252e-01 4.98700292e-01
5.36590988e-01 5.35163649e-01
5.00354489e-01 5.70895447e-01
4.63387347e-01 6.05870733e-01
4.25674506e-01 6.40040456e-01
3.87174594e-01 6.73320502e-01
3.47806182e-01 7.05567744e-01
3.07362391e-01 7.36543464e-01
2.65496458e-01 7.65720281e-01
2.21725552e-01 7.91935241e-01
1.75654630e-01 8.13839752e-01
1.27513895e-01 8.30709266e-01
7.78162822e-02 8.42206265e-01
2.71522830e-02 8.48135648e-01
-2.38567072e-02 8.48400666e-01
-7.45794838e-02 8.42997259e-01
-1.24393109e-01 8.32013957e-01
-1.72703527e-01 8.15636944e-01
-2.18988431e-01 7.94188893e-01
-2.62984072e-01 7.68354255e-01
-3.05043972e-01 7.39458440e-01
-3.45817392e-01 7.08635791e-01
-3.85613643e-01 6.76459371e-01
-4.24535675e-01 6.43230014e-01
-4.62668280e-01 6.09097271e-01
-5.00054646e-01 5.74148569e-01
-5.36710975e-01 5.38434830e-01
-5.72632622e-01 5.01982217e-01
-6.07794567e-01 4.64796330e-01
-6.42147520e-01 4.26861976e-01
-6.75606771e-01 3.88137369e-01
-7.08027850e-01 3.48540129e-01
-7.39169694e-01 3.07860353e-01
-7.68495168e-01 2.65748810e-01
-7.94825044e-01 2.21712969e-01
-8.16802815e-01 1.75359816e-01
-8.33708341e-01 1.26928251e-01
-8.45205487e-01 7.69367308e-02
-8.51099437e-01 2.59802530e-02
-8.51294195e-01 -2.53154838e-02
-8.45787053e-01 -7.63152101e-02
-8.34668613e-01 -1.26392305e-01
-8.18128335e-01 -1.74949798e-01
-7.96496058e-01 -2.21465115e-01
-7.70481817e-01 -2.65687973e-01
-7.41440898e-01 -3.07996158e-01
-7.10491732e-01 -3.49040075e-01
-6.78199625e-01 -3.89110956e-01
-6.44857138e-01 -4.28312793e-01
-6.10611108e-01 -4.66728145e-01
-5.75547439e-01 -5.04398838e-01
-5.39715933e-01 -5.41340013e-01
-5.03141842e-01 -5.77546132e-01
-4.65829819e-01 -6.12991226e-01
-4.27763542e-01 -6.47624850e-01
-3.88899452e-01 -6.81360397e-01
-3.49152369e-01 -7.14050203e-01
-3.08301115e-01 -7.45448697e-01
-2.65994715e-01 -7.74994453e-01
-2.21720720e-01 -8.01482513e-01
-1.75097859e-01 -8.23558423e-01
-1.26382613e-01 -8.40518568e-01
-7.61012032e-02 -8.52030552e-01
-2.48541590e-02 -8.57900117e-01
2.67276551e-02 -8.58031948e-01
7.80040526e-02 -8.52424567e-01
1.28343829e-01 -8.41170511e-01
1.77145985e-01 -8.24462010e-01
2.23885206e-01 -8.02633264e-01
2.68315307e-01 -7.76407153e-01
3.10827147e-01 -7.47157378e-01
3.52074843e-01 -7.16001148e-01
3.92347032e-01 -6.83503138e-01
4.31748830e-01 -6.49954398e-01
4.70362639e-01 -6.15501275e-01
5.08230275e-01 -5.80229497e-01
5.45366974e-01 -5.44188867e-01
5.81767315e-01 -5.07404679e-01
6.17405556e-01 -4.69881728e-01
6.52231546e-01 -4.31603875e-01
6.86159332e-01 -3.92527994e-01
7.19042621e-01 -3.52569788e-01
7.50637134e-01 -3.11511899e-01
7.80391374e-01 -2.69002495e-01
8.07102453e-01 -2.24528911e-01
8.29394617e-01 -1.77692542e-01
8.46546550e-01 -1.28741813e-01
8.58219757e-01 -7.82044901e-02
8.64216512e-01 -2.66847086e-02
8.64438983e-01 2.51823169e-02
8.58883948e-01 7.67515874e-02
8.47642809e-01 1.27386748e-01
8.30906670e-01 1.76481149e-01
8.09005096e-01 2.23501295e-01
7.82638944e-01 2.68179829e-01
7.53173999e-01 3.10890035e-01
7.21768629e-01 3.52298677e-01
6.89001699e-01 3.92720032e-01
6.55175577e-01 4.32259923e-01
6.20440096e-01 4.71003711e-01
5.84883098e-01 5.08995122e-01
5.48555777e-01 5.46250706e-01
5.11484354e-01 5.82765944e-01
4.73674599e-01 6.18516055e-01
4.35111342e-01 6.53451868e-01
3.95752744e-01 6.87488798e-01
3.55516784e-01 7.20483196e-01
3.14195474e-01 7.52193211e-01
2.71434093e-01 7.82083966e-01
2.26726579e-01 8.08958678e-01
1.79654007e-01 8.31416535e-01
1.30452568e-01 8.48712956e-01
7.96502802e-02 8.60502562e-01
2.78541663e-02 8.66584738e-01
-2.42969878e-02 8.66859805e-01
-7.61542725e-02 8.61323505e-01
-1.27077279e-01 8.50066916e-01
-1.76455234e-01 8.33281297e-01
-2.23750260e-01 8.11296438e-01
-2.68689448e-01 7.84812488e-01
-3.11645971e-01 7.55203616e-01
-3.53294387e-01 7.23644153e-01
-3.93952068e-01 6.90717875e-01
-4.33726028e-01 6.56728595e-01
-4.72701780e-01 6.21826516e-01
-5.10923134e-01 5.86099701e-01
-5.48406568e-01 5.49599362e-01
-5.85147278e-01 5.12351504e-01
-6.21120098e-01 4.74361587e-01
-6.56275086e-01 4.35613789e-01
-6.90526333e-01 3.96065179e-01
-7.23727932e-01 3.55631974e-01
-7.55633935e-01 3.14098731e-01
-7.85690934e-01 2.71108002e-01
-8.12672137e-01 2.26134374e-01
-8.35178674e-01 1.78771385e-01
-8.52481908e-01 1.29272207e-01
-8.64240245e-01 7.81719866e-02
-8.70254267e-01 2.60827740e-02
-8.70425627e-01 -2.63520802e-02
-8.64752066e-01 -7.84794722e-02
-8.53327499e-01 -1.29655344e-01
-8.36347222e-01 -1.79266232e-01
-8.14149544e-01 -2.26774756e-01
-7.87463142e-01 -2.71923960e-01
-7.57691643e-01 -3.15112916e-01
-7.25993220e-01 -3.57019746e-01
-6.92942180e-01 -3.97940927e-01
-6.58832350e-01 -4.37984458e-01
-6.23810438e-01 -4.77233090e-01
-5.87962667e-01 -5.15729053e-01
-5.51339120e-01 -5.53487799e-01
-5.13964910e-01 -5.90503680e-01
-4.75844519e-01 -6.26750574e-01
-4.36960974e-01 -6.62177381e-01
-3.97269928e-01 -6.96696713e-01
-3.56685253e-01 -7.30160067e-01
-3.14982091e-01 -7.62318226e-01
-2.71799713e-01 -7.92594752e-01
-2.26592337e-01 -8.19735712e-01
-1.78965552e-01 -8.42346090e-01
-1.29188602e-01 -8.59712002e-01
-7.78035558e-02 -8.71494107e-01
-2.54278187e-02 -8.77492995e-01
2.72901061e-02 -8.77610623e-01
7.96921148e-02 -8.71845701e-01
1.31129422e-01 -8.60293847e-01
1.80984267e-01 -8.43152757e-01
2.28715646e-01 -8.20763749e-01
2.74065066e-01 -7.93860076e-01
3.17437940e-01 -7.63856680e-01
3.59518203e-01 -7.31920345e-01
4.00609067e-01 -6.98629193e-01
4.40818167e-01 -6.64277500e-01
4.80229036e-01 -6.29012520e-01
5.18884249e-01 -5.92920658e-01
5.56799639e-01 -5.56052290e-01
5.93970102e-01 -5.18433014e-01
6.30369788e-01 -4.80067525e-01
6.65948250e-01 -4.40939423e-01
7.00619205e-01 -4.01005287e-01
7.34235797e-01 -3.60180241e-01
7.66551955e-01 -3.18246378e-01
7.97003798e-01 -2.74841488e-01
8.24344770e-01 -2.29424331e-01
8.47154004e-01 -1.81579198e-01
8.64695912e-01 -1.31564520e-01
8.76624596e-01 -7.99233370e-02
8.82737133e-01 -2.72763584e-02
8.82933062e-01 2.57238040e-02
8.77209491e-01 7.84144797e-02
8.65661094e-01 1.30142014e-01
8.48484818e-01 1.80283393e-01
8.26018171e-01 2.28290214e-01
7.98976407e-01 2.73885742e-01
7.68769176e-01 3.17460995e-01
7.36598640e-01 3.59711548e-01
7.03056748e-01 4.00962158e-01
6.68446529e-01 4.41321253e-01
6.32918494e-01 4.80875117e-01
5.96560704e-01 5.19667813e-01
5.59424530e-01 5.57716105e-01
5.21536385e-01 5.95015656e-01
4.82901533e-01 6.31541139e-01
4.43504205e-01 6.67242690e-01
4.03301730e-01 7.02034738e-01
3.62210196e-01 7.35771381e-01
3.20016838e-01 7.68207278e-01
2.76357009e-01 7.98786015e-01
2.30690745e-01 8.26259116e-01
1.82590019e-01 8.49186150e-01
1.32308970e-01 8.66818699e-01
8.03928716e-02 8.78807307e-01
2.74658684e-02 8.84947483e-01
-2.58156571e-02 8.85138073e-01
-7.87851741e-02 8.79376235e-01
-1.30785264e-01 8.67757436e-01
-1.81189484e-01 8.50480255e-01
-2.29447049e-01 8.27885520e-01
-2.75284605e-01 8.00699913e-01
-3.19105028e-01 7.70352105e-01
-3.61608577e-01 7.38045312e-01
-4.03112367e-01 7.04369312e-01
-4.43725892e-01 6.69624080e-01
-4.83534585e-01 6.33959210e-01
-5.22581823e-01 5.97462074e-01
-5.60883738e-01 5.60183441e-01
-5.98435352e-01 5.22149122e-01
-6.35210617e-01 4.83363718e-01
-6.71158686e-01 4.43810575e-01
-7.06192288e-01 4.03445538e-01
-7.40162212e-01 3.62181978e-01
-7.72817877e-01 3.19796321e-01
-8.03579272e-01 2.75922062e-01
-8.31164250e-01 2.29996212e-01
-8.54138467e-01 1.81607453e-01
-8.71774258e-01 1.31030413e-01
-8.83726699e-01 7.88181930e-02
-8.89792618e-01 2.56003060e-02
-8.89872338e-01 -2.79620021e-02
-8.83965169e-01 -8.11977499e-02
-8.72169544e-01 -1.33445635e-01
-8.54688189e-01 -1.84076303e-01
-8.31870321e-01 -2.32539158e-01
-8.04469089e-01 -2.78575449e-01
-7.73943384e-01 -3.22614361e-01
-7.41479713e-01 -3.65357803e-01
-7.07657855e-01 -4.07104661e-01
-6.72770111e-01 -4.47965577e-01
-6.36963507e-01 -4.88024046e-01
-6.00323863e-01 -5.27322175e-01
-5.62900997e-01 -5.65875265e-01
-5.24719979e-01 -6.03677664e-01
-4.85784883e-01 -6.40702845e-01
-4.46078439e-01 -6.76899408e-01
-4.05555716e-01 -7.12179372e-01
-3.64128628e-01 -7.46392096e-01
-3.21568313e-01 -7.79284541e-01
-2.77506691e-01 -8.10267122e-01
-2.31368834e-01 -8.38043459e-01
-1.82743597e-01 -8.61173141e-01
-1.31911958e-01 -8.78930178e-01
-7.94317474e-02 -8.90968185e-01
-2.59372647e-02 -8.97082779e-01
2.79053570e-02 -8.97173387e-01
8.14201464e-02 -8.91239103e-01
1.33940818e-01 -8.79378817e-01
1.84832976e-01 -8.61795888e-01
2.33540447e-01 -8.38839587e-01
2.79795068e-01 -8.11257300e-01
3.24022117e-01 -7.80510903e-01
3.66931131e-01 -7.47807955e-01
4.08835934e-01 -7.13735975e-01
4.49847442e-01 -6.78593114e-01
4.90051104e-01 -6.42528516e-01
5.29490223e-01 -6.05629215e-01
5.68180920e-01 -5.67945825e-01
6.06118201e-01 -5.29504043e-01
6.43276394e-01 -4.90308746e-01
6.79605089e-01 -4.50343566e-01
7.15017753e-01 -4.09564799e-01
7.49366316e-01 -3.67886399e-01
7.82401921e-01 -3.25089390e-01
8.13554870e-01 -2.80805022e-01
8.41545712e-01 -2.34469141e-01
8.64902188e-01 -1.85641916e-01
8.82868271e-01 -1.34587039e-01
8.95088748e-01 -8.18617571e-02
9.01355127e-01 -2.81031468e-02
9.01563790e-01 2.60189323e-02
8.95711565e-01 7.98241924e-02
8.83895733e-01 1.32641604e-01
8.66318102e-01 1.83831467e-01
8.43323943e-01 2.32830185e-01
8.15642827e-01 2.79351214e-01
7.84730598e-01 3.23803634e-01
7.51829426e-01 3.66907212e-01
7.17541789e-01 4.08996658e-01
6.82174663e-01 4.50183838e-01
6.45880547e-01 4.90556856e-01
6.08748201e-01 5.30160461e-01
5.70829282e-01 5.69011688e-01
5.32150097e-01 6.07106085e-01
4.92716066e-01 6.44418472e-01
4.52511200e-01 6.80898784e-01
4.11492193e-01 7.16460847e-01
3.69573447e-01 7.50957025e-01
3.26539392e-01 7.84138687e-01
2.82018292e-01 8.15439803e-01
2.35445294e-01 8.43577419e-01
1.86370852e-01 8.67062967e-01
1.35056249e-01 8.85130506e-01
8.20613146e-02 8.97421760e-01
2.80266538e-02 9.03726768e-01
-2.63740725e-02 9.03941219e-01
-8.04567007e-02 8.98061932e-01
-1.33546422e-01 8.86186863e-01
-1.85000104e-01 8.68519425e-01
-2.34252069e-01 8.45408794e-01
-2.81020953e-01 8.17598732e-01
-3.25729351e-01 7.86566087e-01
-3.69099659e-01 7.53550378e-01
-4.11457464e-01 7.19151319e-01
-4.52915209e-01 6.83671920e-01
-4.93559907e-01 6.47263587e-01
-5.33435527e-01 6.10014343e-01
-5.72558587e-01 5.71975378e-01
-6.10924008e-01 5.33172398e-01
-6.48505945e-01 4.93610179e-01
-6.85253239e-01 4.53271680e-01
-7.21078252e-01 4.12112225e-01
-7.55830522e-01 3.70043725e-01
-7.89257352e-01 3.26841339e-01
-8.20771901e-01 2.82130518e-01
-8.49061846e-01 2.35325044e-01
-8.72643116e-01 1.85988291e-01
-8.90765871e-01 1.34398398e-01
-9.03074697e-01 8.11221477e-02
-9.09359898e-01 2.68052789e-02
-9.09517858e-01 -2.78736847e-02
-9.03546593e-01 -8.22259616e-02
-8.91545887e-01 -1.35572464e-01
-8.73722130e-01 -1.87266429e-01
-8.50429626e-01 -2.36740227e-01
-8.22428072e-01 -2.83719048e-01
-7.91214314e-01 -3.28640522e-01
-7.58025404e-01 -3.72231471e-01
-7.23457131e-01 -4.14810237e-01
-6.87809131e-01 -4.56489848e-01
-6.51231655e-01 -4.97356505e-01
-6.13811989e-01 -5.37453600e-01
-5.75601086e-01 -5.76797479e-01
-5.36624472e-01 -6.15382935e-01
-4.96886729e-01 -6.53183995e-01
-4.56370637e-01 -6.90149403e-01
-4.15031597e-01 -7.26191784e-01
-3.72781512e-01 -7.61161003e-01
-3.29395495e-01 -7.94804244e-01
-2.84497339e-01 -8.26535692e-01
-2.37495930e-01 -8.55038932e-01
-1.87943946e-01 -8.78814290e-01
-1.36117708e-01 -8.97102651e-01
-8.25871755e-02 -9.09545255e-01
-2.80020584e-02 -9.15929648e-01
2.69545983e-02 -9.16150338e-01
8.15891804e-02 -9.10204153e-01
1.35217543e-01 -8.98190276e-01
1.87187626e-01 -8.80314870e-01
2.36924496e-01 -8.56928966e-01
2.84136431e-01 -8.28776324e-01
3.29249388e-01 -7.97351241e-01
3.73000599e-01 -7.63921886e-01
4.15729357e-01 -7.29097833e-01
4.57550038e-01 -6.93187571e-01
4.98551273e-01 -6.56344104e-01
5.38777835e-01 -6.18656181e-01
5.78247053e-01 -5.80175766e-01
6.16954590e-01 -5.40929259e-01
6.54875251e-01 -5.00922013e-01
6.91958828e-01 -4.60137803e-01
7.28119413e-01 -4.18533351e-01
7.63209524e-01 -3.76022763e-01
7.96979036e-01 -3.32390070e-01
8.28859955e-01 -2.87257587e-01
8.57549814e-01 -2.40044584e-01
8.81518531e-01 -1.90277778e-01
8.99980789e-01 -1.38218935e-01
9.12570480e-01 -8.44380103e-02
9.19071626e-01 -2.95874755e-02
9.19376361e-01 2.56460255e-02
9.13479891e-01 8.05648357e-02
9.01480440e-01 1.34480481e-01
8.83583637e-01 1.86736322e-01
8.60138785e-01 2.36751725e-01
8.31881448e-01 2.84223800e-01
8.00308960e-01 3.29571994e-01
7.66711852e-01 3.73541267e-01
7.31709361e-01 4.16481788e-01
6.95615012e-01 4.58509354e-01
6.58583426e-01 4.99713804e-01
6.20704153e-01 5.40140520e-01
5.82029515e-01 5.79807090e-01
5.42586097e-01 6.18709293e-01
5.02379292e-01 6.56821915e-01
4.61392798e-01 6.94094606e-01
4.19582985e-01 7.30440999e-01
3.76863187e-01 7.65712613e-01
3.33014495e-01 7.99656836e-01
2.87656384e-01 8.31697372e-01
2.40198052e-01 8.60515367e-01
1.90167535e-01 8.84573155e-01
1.37834844e-01 9.03089782e-01
8.37749243e-02 9.15699738e-01
2.86445249e-02 9.22186870e-01
-2.68655153e-02 9.22443718e-01
-8.20535161e-02 9.16466491e-01
-1.36227284e-01 9.04355083e-01
-1.88727108e-01 8.86317917e-01
-2.38971367e-01 8.62710124e-01
-2.86667133e-01 8.34287684e-01
-3.32255279e-01 8.02575681e-01
-3.76482501e-01 7.68854175e-01
-4.19684065e-01 7.33734650e-01
-4.61976546e-01 6.97524750e-01
-5.03448058e-01 6.60377060e-01
-5.44142943e-01 6.22379999e-01
-5.84077915e-01 5.83584973e-01
-6.23248021e-01 5.44017830e-01
-6.61627364e-01 5.03683274e-01
-6.99164752e-01 4.62564158e-01
-7.35772323e-01 4.20615419e-01
-7.71298844e-01 3.77747917e-01
-8.05487414e-01 3.33733572e-01
-8.37743031e-01 2.88189499e-01
-8.66718044e-01 2.40503914e-01
-8.90878761e-01 1.90216718e-01
-9.09458402e-01 1.37613556e-01
-9.22093871e-01 8.32761712e-02
-9.28569160e-01 2.78664690e-02
-9.28777058e-01 -2.79198040e-02
-9.22714730e-01 -8.33762034e-02
-9.10483844e-01 -1.37806077e-01
-8.92295113e-01 -1.90545668e-01
-8.68506783e-01 -2.41010067e-01
-8.39883151e-01 -2.88907379e-01
-8.07962190e-01 -3.34686634e-01
-7.74030596e-01 -3.79101428e-01
-7.38699736e-01 -4.22487137e-01
-7.02277173e-01 -4.64961142e-01
-6.64915609e-01 -5.06611884e-01
-6.26703663e-01 -5.47484017e-01
-5.87692707e-01 -5.87594303e-01
-5.47908688e-01 -6.26937938e-01
-5.07356457e-01 -6.65489212e-01
-4.66019196e-01 -7.03197327e-01
-4.23852058e-01 -7.39974728e-01
-3.80766586e-01 -7.75671128e-01
-3.36538263e-01 -8.10031156e-01
-2.90783285e-01 -8.42466915e-01
-2.42890433e-01 -8.71632732e-01
-1.92383998e-01 -8.95974397e-01
-1.39543021e-01 -9.14709232e-01
-8.49513887e-02 -9.27469559e-01
-2.92746218e-02 -9.34036625e-01
2.67873543e-02 -9.34301156e-01
8.25235299e-02 -9.28259134e-01
1.37232497e-01 -9.16011768e-01
1.90245468e-01 -8.97769475e-01
2.40970844e-01 -8.73887857e-01
2.89101493e-01 -8.45117284e-01
3.35074076e-01 -8.12991229e-01
3.79653766e-01 -7.78827536e-01
4.23194906e-01 -7.43250964e-01
4.65815813e-01 -7.06576207e-01
5.07607031e-01 -6.68958380e-01
5.48614663e-01 -6.30487684e-01
5.88856279e-01 -5.91216338e-01
6.28327703e-01 -5.51170949e-01
6.67003736e-01 -5.10356914e-01
7.04834149e-01 -4.68758023e-01
7.41731997e-01 -4.26330075e-01
7.77548330e-01 -3.82985882e-01
8.12029216e-01 -3.38506348e-01
8.44594051e-01 -2.92505208e-01
8.73898822e-01 -2.44374421e-01
8.98368335e-01 -1.93624011e-01
9.17205065e-01 -1.40527140e-01
9.30037317e-01 -8.56696798e-02
9.36644509e-01 -2.97205214e-02
9.36916470e-01 2.66166374e-02
9.30848975e-01 8.26268788e-02
9.18543678e-01 1.37604906e-01
9.00212230e-01 1.90878260e-01
8.76212494e-01 2.41852247e-01
8.47301924e-01 2.90220004e-01
8.15029169e-01 3.36426060e-01
7.80717194e-01 3.81240432e-01
7.44992079e-01 4.25015352e-01
7.08167045e-01 4.67869762e-01
6.70396632e-01 5.09893643e-01
6.31770783e-01 5.51132800e-01
5.92341445e-01 5.91604486e-01
5.52134899e-01 6.31304156e-01
5.11156072e-01 6.70206086e-01
4.69388048e-01 7.08259252e-01
4.26785489e-01 7.45375374e-01
3.83259423e-01 7.81403304e-01
3.38583095e-01 8.16085475e-01
2.92366561e-01 8.48821202e-01
2.43982527e-01 8.78237446e-01
1.92954247e-01 9.02762521e-01
1.39571435e-01 9.21614219e-01
8.44267865e-02 9.34423870e-01
2.81942243e-02 9.40971744e-01
-2.84178852e-02 9.41148994e-01
-8.46903288e-02 9.34953229e-01
-1.39913977e-01 9.22488582e-01
-1.93413390e-01 9.03970394e-01
-2.44593521e-01 8.79763808e-01
-2.93161021e-01 8.50651410e-01
-3.39584732e-01 8.18210115e-01
-3.84635436e-01 7.83747967e-01
-4.28650895e-01 7.47883001e-01
-4.71749708e-01 7.10920812e-01
-5.14019833e-01 6.73013370e-01
-5.55505977e-01 6.34249328e-01
-5.96224692e-01 5.94679858e-01
-6.36170862e-01 5.54330631e-01
-6.75318181e-01 5.13205965e-01
-7.13614914e-01 4.71288218e-01
-7.50971889e-01 4.28531153e-01
-7.87236628e-01 3.84844500e-01
-8.22149681e-01 3.39996346e-01
-8.55096999e-01 2.93593135e-01
-8.84686040e-01 2.44992920e-01
-9.09343703e-01 1.93723735e-01
-9.28292569e-01 1.40084016e-01
-9.41163771e-01 8.46717537e-02
-9.47736620e-01 2.81656420e-02
-9.47901839e-01 -2.87211069e-02
-9.41657250e-01 -8.52644350e-02
-9.29107891e-01 -1.40750470e-01
-9.10470586e-01 -1.94499236e-01
-8.86111626e-01 -2.45911035e-01
-8.56812735e-01 -2.94686844e-01
-8.24156358e-01 -3.41295346e-01
-7.89467236e-01 -3.86516022e-01
-7.53369262e-01 -4.30695974e-01
-7.16170999e-01 -4.73954228e-01
-6.78025349e-01 -5.16379734e-01
-6.39021555e-01 -5.58017839e-01
-5.99211321e-01 -5.98885660e-01
-5.58620773e-01 -6.38978565e-01
-5.17254713e-01 -6.78270765e-01
-4.75096112e-01 -7.16711198e-01
-4.32099754e-01 -7.54211880e-01
-3.88177034e-01 -7.90622432e-01
-3.43102722e-01 -8.25686311e-01
-2.96483628e-01 -8.58804273e-01
-2.47684320e-01 -8.88594862e-01
-1.96209076e-01 -9.13457406e-01
-1.42343295e-01 -9.32590186e-01
-8.66856552e-02 -9.45617757e-01
-2.99178680e-02 -9.52315782e-01
2.72430008e-02 -9.52572298e-01
8.40685277e-02 -9.46383342e-01
1.39840171e-01 -9.33852940e-01
1.93872940e-01 -9.15197153e-01
2.45560352e-01 -8.90779216e-01
2.94587363e-01 -8.61366083e-01
3.41408869e-01 -8.28535496e-01
3.86815235e-01 -7.93643848e-01
4.31171657e-01 -7.57328497e-01
4.74598725e-01 -7.19905995e-01
5.17187474e-01 -6.81531786e-01
5.58984361e-01 -6.42296400e-01
6.00007271e-01 -6.02252397e-01
6.40252095e-01 -5.61426480e-01
6.79693473e-01 -5.19823913e-01
7.18280730e-01 -4.77428086e-01
7.55926425e-01 -4.34194327e-01
7.92480954e-01 -3.90034749e-01
8.27687856e-01 -3.44727292e-01
8.60952778e-01 -2.97876600e-01
8.90892612e-01 -2.48847491e-01
9.15888796e-01 -1.97132793e-01
9.35128356e-01 -1.43014480e-01
9.48232658e-01 -8.70937021e-02
9.54975687e-01 -3.00556309e-02
9.55244533e-01 2.73788792e-02
9.49035052e-01 8.44774852e-02
9.36451870e-01 1.40517793e-01
9.17712402e-01 1.94811233e-01
8.93182711e-01 2.46748602e-01
8.63640152e-01 2.96017370e-01
8.30680803e-01 3.43083123e-01
7.95662383e-01 3.88739596e-01
7.59220976e-01 4.33346380e-01
7.21671167e-01 4.77024864e-01
6.83167685e-01 5.19865351e-01
6.43800510e-01 5.61913714e-01
6.03621803e-01 6.03187394e-01
5.62657886e-01 6.43681871e-01
5.20913506e-01 6.83371242e-01
4.78371364e-01 7.22204115e-01
4.34985770e-01 7.60091966e-01
3.90666893e-01 7.96883004e-01
3.45184877e-01 8.32316868e-01
2.98141019e-01 8.65781674e-01
2.48881562e-01 8.95868163e-01
1.96910005e-01 9.20960668e-01
1.42522482e-01 9.40258649e-01
8.63262694e-02 9.53385138e-01
2.90114087e-02 9.60114174e-01
-2.86965684e-02 9.60333245e-01
-8.60608314e-02 9.54039286e-01
-1.42354828e-01 9.41338744e-01
-1.96886407e-01 9.22451728e-01
-2.49044558e-01 8.97749505e-01
-2.98523604e-01 8.68025722e-01
-3.45804073e-01 8.34896140e-01
-3.91682908e-01 7.99714803e-01
-4.36512669e-01 7.63114036e-01
-4.80415103e-01 7.25405203e-01
-5.23479708e-01 6.86741954e-01
-5.65751844e-01 6.47213645e-01
-6.07248687e-01 6.06872121e-01
-6.47965553e-01 5.65743501e-01
-6.87876328e-01 5.23832276e-01
-7.26929447e-01 4.81120908e-01
-7.65036271e-01 4.37563474e-01
-8.02044809e-01 3.93069739e-01
-8.37694479e-01 3.47409014e-01
-8.71371135e-01 3.00180245e-01
-9.01656866e-01 2.50722109e-01
-9.26926830e-01 1.98532683e-01
-9.46373845e-01 1.43908023e-01
-9.59617211e-01 8.74584341e-02
-9.66428778e-01 2.98780647e-02
-9.66694632e-01 -2.81030608e-02
-9.60410819e-01 -8.57434013e-02
-9.47683377e-01 -1.42311522e-01
-9.28732476e-01 -1.97110226e-01
-9.03928540e-01 -2.49522590e-01
-8.74054285e-01 -2.99229842e-01
-8.40720294e-01 -3.46700798e-01
-8.05309608e-01 -3.92743965e-01
-7.68467308e-01 -4.37729356e-01
-7.30511258e-01 -4.81779739e-01
-6.91597379e-01 -5.24986633e-01
-6.51816314e-01 -5.67396616e-01
-6.11220761e-01 -6.09027696e-01
-5.69837483e-01 -6.49875832e-01
-5.27671644e-01 -6.89915591e-01
-4.84706433e-01 -7.29096167e-01
-4.40896970e-01 -7.67330068e-01
-3.96154717e-01 -8.04467332e-01
-3.50256645e-01 -8.40250103e-01
-3.02800731e-01 -8.74079024e-01
-2.53133768e-01 -9.04547298e-01
-2.00730866e-01 -9.30002988e-01
-1.45875279e-01 -9.49615263e-01
-8.91776874e-02 -9.62996595e-01
-3.13351753e-02 -9.69915622e-01
2.69185597e-02 -9.70256259e-01
8.48378952e-02 -9.64013077e-01
1.41687054e-01 -9.51291259e-01
1.96764271e-01 -9.32310590e-01
2.49447114e-01 -9.07440199e-01
2.99405493e-01 -8.77454182e-01
3.47100659e-01 -8.43964397e-01
3.93349973e-01 -8.08377279e-01
4.38534954e-01 -7.71348201e-01
4.82779748e-01 -7.33199914e-01
5.26177198e-01 -6.94090026e-01
5.68774521e-01 -6.54109979e-01
6.10590078e-01 -6.13312903e-01
6.51619964e-01 -5.71725755e-01
6.91838829e-01 -5.29353835e-01
7.31195784e-01 -4.86180308e-01
7.69603077e-01 -4.42160128e-01
8.06910011e-01 -3.97204217e-01
8.42856963e-01 -3.51087862e-01
8.76838689e-01 -3.03406376e-01
9.07434198e-01 -2.53498098e-01
9.32981929e-01 -2.00837254e-01
9.52653180e-01 -1.45713622e-01
9.66060242e-01 -8.87423723e-02
9.72971399e-01 -3.06247278e-02
9.73270733e-01 2.79015039e-02
9.66953661e-01 8.60867049e-02
9.54126938e-01 1.43191381e-01
9.35012816e-01 1.98510596e-01
9.09985517e-01 2.51420526e-01
8.79836396e-01 3.01598941e-01
8.46205065e-01 3.49527804e-01
8.10489631e-01 3.96026261e-01
7.73338114e-01 4.41462968e-01
7.35068248e-01 4.85962458e-01
6.95835970e-01 5.29616135e-01
6.55731713e-01 5.72470280e-01
6.14807906e-01 6.14542565e-01
5.73090840e-01 6.55828417e-01
5.30585226e-01 6.96301890e-01
4.87273422e-01 7.35911273e-01
4.43109152e-01 7.74567520e-01
3.98001198e-01 8.12117538e-01
3.51716255e-01 8.48297473e-01
3.03847415e-01 8.82485126e-01
2.53713187e-01 9.13232127e-01
2.00796609e-01 9.38875887e-01
1.45404398e-01 9.58604020e-01
8.81583158e-02 9.72030971e-01
2.97646568e-02 9.78925145e-01
-2.90339281e-02 9.79171026e-01
-8.74831559e-02 9.72765092e-01
-1.44839180e-01 9.59815896e-01
-2.00393207e-01 9.40548223e-01
-2.53518677e-01 9.15340227e-01
-3.03894633e-01 8.84991306e-01
-3.52017657e-01 8.51162528e-01
-3.98712203e-01 8.15253889e-01
-4.44342992e-01 7.77909440e-01
-4.89035281e-01 7.39446028e-01
-5.32880332e-01 7.00019209e-01
-5.75924400e-01 6.59719276e-01
-6.18185093e-01 6.18598523e-01
-6.59657889e-01 5.76683254e-01
-7.00316901e-01 5.33978202e-01
-7.40110626e-01 4.90465877e-01
-7.78950254e-01 4.46100137e-01
-8.16683340e-01 4.00790171e-01
-8.53046731e-01 3.54304464e-01
-8.87424759e-01 3.06236760e-01
-9.18369388e-01 2.55904196e-01
-9.44196875e-01 2.02774136e-01
-9.64083086e-01 1.47149285e-01
-9.77637817e-01 8.96536043e-02
-9.84626632e-01 3.09970505e-02
-9.84932011e-01 -2.80734668e-02
-9.78549246e-01 -8.67990435e-02
-9.65586422e-01 -1.44431024e-01
-9.46268281e-01 -2.00255631e-01
-9.20971309e-01 -2.53640090e-01
-8.90481098e-01 -3.04248386e-01
-8.56454872e-01 -3.52565313e-01
-8.20323456e-01 -3.99427440e-01
-7.82742860e-01 -4.45216576e-01
-7.44037099e-01 -4.90059300e-01
-7.04364188e-01 -5.34049007e-01
-6.63815777e-01 -5.77233204e-01
-6.22444980e-01 -6.19630278e-01
-5.80278778e-01 -6.61236363e-01
-5.37322448e-01 -7.02026104e-01
-4.93559176e-01 -7.41948675e-01
-4.48943675e-01 -7.80916170e-01
-4.03386531e-01 -8.18777750e-01
-3.56662273e-01 -8.55272074e-01
-3.08364133e-01 -8.89795554e-01
-2.57814974e-01 -9.20907397e-01
-2.04462268e-01 -9.46898609e-01
-1.48599289e-01 -9.66925963e-01
-9.08510816e-02 -9.80593730e-01
-3.19306857e-02 -9.87664802e-01
2.74112964e-02 -9.88019928e-01
8.64119608e-02 -9.81653443e-01
1.44318526e-01 -9.68673177e-01
2.00413087e-01 -9.49304243e-01
2.54058571e-01 -9.23923590e-01
3.04913540e-01 -8.93316295e-01
3.53462852e-01 -8.59147912e-01
4.00550101e-01 -8.22864046e-01
4.46561024e-01 -7.85125615e-01
4.91623099e-01 -7.46258355e-01
5.35830148e-01 -7.06420938e-01
5.79229768e-01 -6.65705213e-01
6.21840297e-01 -6.24164313e-01
6.63657852e-01 -5.81825255e-01
7.04656808e-01 -5.38693091e-01
7.44786026e-01 -4.94750742e-01
7.83957020e-01 -4.49952415e-01
8.22017649e-01 -4.04207596e-01
8.58704099e-01 -3.57286846e-01
8.93402292e-01 -3.08780206e-01
9.24651148e-01 -2.57997123e-01
9.50737810e-01 -2.04389350e-01
9.70825515e-01 -1.48259969e-01
9.84519270e-01 -9.02392781e-02
9.91581744e-01 -3.10447616e-02
9.91894006e-01 2.85686263e-02
9.85451321e-01 8.78337887e-02
9.72363139e-01 1.45994044e-01
9.52857148e-01 2.02328157e-01
9.27315280e-01 2.56197419e-01
8.96540347e-01 3.07268375e-01
8.62224327e-01 3.56045753e-01
8.25804659e-01 4.03374448e-01
7.87935813e-01 4.49629304e-01
7.48938939e-01 4.94937851e-01
7.08971102e-01 5.39392557e-01
6.68123217e-01 5.83040161e-01
6.26447831e-01 6.25898432e-01
5.83971595e-01 6.67963128e-01
5.40699019e-01 7.09208096e-01
4.96612492e-01 7.49581696e-01
4.51665519e-01 7.88994780e-01
4.05766321e-01 8.27293963e-01
3.58680431e-01 8.64213467e-01
3.09995467e-01 8.99128525e-01
2.59007476e-01 9.30561624e-01
2.05169547e-01 9.56794928e-01
1.48792525e-01 9.76995397e-01
9.05117574e-02 9.90767670e-01
3.10492951e-02 9.97873194e-01
-2.88352209e-02 9.98192404e-01
-8.83699661e-02 9.91720510e-01
-1.46793578e-01 9.78567504e-01
-2.03380294e-01 9.58962292e-01
-2.57486730e-01 9.33287751e-01
-3.08773954e-01 9.02346368e-01
-3.57747188e-01 8.67837297e-01
-4.05258657e-01 8.31212528e-01
-4.51691301e-01 7.93132519e-01
-4.97173182e-01 7.53921090e-01
-5.41797676e-01 7.13736257e-01
-5.85612129e-01 6.72669552e-01
-6.28634820e-01 6.30774028e-01
-6.70861926e-01 5.88076738e-01
-7.12267721e-01 5.44582586e-01
-7.52801046e-01 5.00274381e-01
-7.92373606e-01 4.55106334e-01
-8.30833778e-01 4.08988027e-01
-8.67918483e-01 3.61691218e-01
-9.03015723e-01 3.12802860e-01
-9.34658793e-01 2.61625366e-01
-9.61104160e-01 2.07589142e-01
-9.81495916e-01 1.50992722e-01
-9.95432090e-01 9.24721755e-02
-1.00267051e+00 3.27526257e-02
-1.00308895e+00 -2.74024035e-02
-9.96680728e-01 -8.72167076e-02
-9.83554567e-01 -1.45924189e-01
-9.63938481e-01 -2.02793984e-01
-9.38212523e-01 -2.57175968e-01
-9.07163786e-01 -3.08714676e-01
-8.72482607e-01 -3.57898230e-01
-8.35655579e-01 -4.05591396e-01
-7.97358523e-01 -4.52196432e-01
-7.57922950e-01 -4.97842800e-01
-7.17509559e-01 -5.42626084e-01
-6.76211332e-01 -5.86594890e-01
-6.34082238e-01 -6.29768323e-01
-5.91149870e-01 -6.72143056e-01
-5.47419720e-01 -7.13693921e-01
-5.02875081e-01 -7.54370228e-01
-4.57470792e-01 -7.94084332e-01
-4.11117412e-01 -8.32685724e-01
-3.63590795e-01 -8.69912594e-01
-3.14477016e-01 -9.05160098e-01
-2.63080316e-01 -9.36963502e-01
-2.08816554e-01 -9.63559424e-01
-1.51978004e-01 -9.84077175e-01
-9.32025497e-02 -9.98110552e-01
-3.32185698e-02 -1.00541529e+00
2.72067140e-02 -1.00586784e+00
8.72931931e-02 -9.99460920e-01
1.46270827e-01 -9.86303384e-01
2.03404925e-01 -9.66624008e-01
2.58041937e-01 -9.40804567e-01
3.09825410e-01 -9.09637751e-01
3.59249233e-01 -8.74827637e-01
4.07183504e-01 -8.37868751e-01
4.54028823e-01 -7.99438226e-01
4.99915294e-01 -7.59866993e-01
5.44938150e-01 -7.19315516e-01
5.89145677e-01 -6.77876534e-01
6.32556762e-01 -6.35603863e-01
6.75167710e-01 -5.92524769e-01
7.16953054e-01 -5.48644473e-01
7.57861528e-01 -5.03945723e-01
7.97804682e-01 -4.58382598e-01
8.36630372e-01 -4.11864189e-01
8.74073807e-01 -3.64160822e-01
9.09516217e-01 -3.14854496e-01
9.41467328e-01 -2.63231864e-01
9.68163841e-01 -2.08716730e-01
9.88745735e-01 -1.51614240e-01
1.00280818e+00 -9.25680933e-02
1.01010680e+00 -3.23113295e-02
1.01051835e+00 2.83843123e-02
1.00403642e+00 8.87343712e-02
9.90771524e-01 1.47964742e-01
9.70954875e-01 2.05337191e-01
9.44972646e-01 2.60196024e-01
9.13631662e-01 3.12190177e-01
8.78658602e-01 3.61829902e-01
8.41545218e-01 4.09988933e-01
8.02964257e-01 4.57060439e-01
7.63243123e-01 5.03174532e-01
7.22540956e-01 5.48425394e-01
6.80949725e-01 5.92860639e-01
6.38522903e-01 6.36498841e-01
5.95287429e-01 6.79335995e-01
5.51248309e-01 7.21346446e-01
5.06387981e-01 7.62478661e-01
4.60660285e-01 8.02644047e-01
4.13973793e-01 8.41690100e-01
3.66097306e-01 8.79351705e-01
3.16610309e-01 9.15005789e-01
2.64789689e-01 9.47150282e-01
2.10054283e-01 9.74011152e-01
1.52712893e-01 9.94726864e-01
9.34132122e-02 1.00889068e+00
3.28924645e-02 1.01625625e+00
-2.80730934e-02 1.01669905e+00
-8.86942874e-02 1.01021211e+00
-1.48192237e-01 9.96905972e-01
-2.05823927e-01 9.77012486e-01
-2.60928097e-01 9.50917295e-01
-3.13142393e-01 9.19418628e-01
-3.62969599e-01 8.84242630e-01
-4.11295278e-01 8.46906872e-01
-4.58526493e-01 8.08094575e-01
-5.04793883e-01 7.68137441e-01
-5.50193264e-01 7.27196391e-01
-5.94773150e-01 6.85364322e-01
-6.38552758e-01 6.42695357e-01
-6.81528603e-01 5.99216951e-01
-7.23675559e-01 5.54934637e-01
-7.64942728e-01 5.09831465e-01
-8.05242472e-01 4.63862142e-01
-8.44423873e-01 4.16936571e-01
-8.82224912e-01 3.68830026e-01
-9.18034895e-01 3.19122310e-01
-9.50361312e-01 2.67096492e-01
-9.77404512e-01 2.12149855e-01
-9.98281141e-01 1.54579657e-01
-1.01257833e+00 9.50343897e-02
-1.02004657e+00 3.42543009e-02
-1.02055915e+00 -2.69806003e-02
-1.01410773e+00 -8.78769774e-02
-1.00080213e+00 -1.47651558e-01
-9.80874055e-01 -2.05556773e-01
-9.54708163e-01 -2.60925999e-01
-9.23094618e-01 -3.13385964e-01
-8.87757341e-01 -3.63429698e-01
-8.50239770e-01 -4.11953452e-01
-8.11235927e-01 -4.59376342e-01
-7.71081825e-01 -5.05829990e-01
-7.29940175e-01 -5.51411649e-01
-6.87904713e-01 -5.96170538e-01
-6.45030001e-01 -6.40126241e-01
-6.01343774e-01 -6.83275501e-01
-5.56851710e-01 -7.25593293e-01
-5.11536940e-01 -7.67028750e-01
-4.65354142e-01 -8.07494132e-01
-4.18212924e-01 -8.46838084e-01
-3.69888314e-01 -8.84797902e-01
-3.19957747e-01 -9.20759411e-01
-2.67696987e-01 -9.53217927e-01
-2.12501092e-01 -9.80364408e-01
-1.54670757e-01 -1.00131347e+00
-9.48582743e-02 -1.01565098e+00
-3.38078276e-02 -1.02312660e+00
2.76965383e-02 -1.02361349e+00
8.88574941e-02 -1.01710381e+00
1.48887992e-01 -1.00370872e+00
2.07037157e-01 -9.83662056e-01
2.62636553e-01 -9.57352900e-01
3.15319218e-01 -9.25586682e-01
3.65594491e-01 -8.90110029e-01
4.14361283e-01 -8.52462319e-01
4.62029349e-01 -8.13332662e-01
5.08730162e-01 -7.73052758e-01
5.54559849e-01 -7.31784050e-01
5.99566900e-01 -6.89619532e-01
6.43770300e-01 -6.46613171e-01
6.87166323e-01 -6.02792251e-01
7.29729371e-01 -5.58161892e-01
7.71407922e-01 -5.12704591e-01
8.12113127e-01 -4.66373974e-01
8.51691575e-01 -4.19077800e-01
8.89877357e-01 -3.70584654e-01
9.26039866e-01 -3.20467304e-01
9.58644532e-01 -2.67980899e-01
9.85887238e-01 -2.12532585e-01
1.00689518e+00 -1.54437447e-01
1.02125558e+00 -9.43538024e-02
1.02871808e+00 -3.30307109e-02
1.02915600e+00 2.87430758e-02
1.02256248e+00 9.01656550e-02
1.00905057e+00 1.50445729e-01
9.88856482e-01 2.08828648e-01
9.62373183e-01 2.64643309e-01
9.30416097e-01 3.17525238e-01
8.94745497e-01 3.67993196e-01
8.56905893e-01 4.16953181e-01
8.17585294e-01 4.64812896e-01
7.77113889e-01 5.11704145e-01
7.35652615e-01 5.57722795e-01
6.93294232e-01 6.02917217e-01
6.50092621e-01 6.47306354e-01
6.06075029e-01 6.90886471e-01
5.61246559e-01 7.33631965e-01
5.15589702e-01 7.75491328e-01
4.69058135e-01 8.16375801e-01
4.21559770e-01 8.56132234e-01
3.72863977e-01 8.94494865e-01
3.22542257e-01 9.30834350e-01
2.69845195e-01 9.63610125e-01
2.14171464e-01 9.91004284e-01
1.55834563e-01 1.01213493e+00
9.54960700e-02 1.02658659e+00
3.39089573e-02 1.03410694e+00
-2.81337452e-02 1.03456788e+00
-8.98256119e-02 1.02796196e+00
-1.50370760e-01 1.01440241e+00
-2.09009904e-01 9.94125982e-01
-2.65066308e-01 9.67524606e-01
-3.18164569e-01 9.35405588e-01
-3.68814558e-01 8.99526353e-01
-4.17934415e-01 8.61457419e-01
-4.65945565e-01 8.21897422e-01
-5.12981359e-01 7.81181810e-01
-5.59139367e-01 7.39473352e-01
-6.04468913e-01 6.96865787e-01
-6.48989550e-01 6.53413609e-01
-6.92697949e-01 6.09144488e-01
-7.35568871e-01 5.64063922e-01
-7.77551133e-01 5.18154784e-01
-8.18556366e-01 4.71371216e-01
-8.58431973e-01 4.23621772e-01
-8.96912775e-01 3.74678850e-01
-9.33374461e-01 3.24113766e-01
-9.66276800e-01 2.71178815e-01
-9.93781549e-01 2.15260079e-01
-1.01499485e+00 1.56667409e-01
-1.02949847e+00 9.60651442e-02
-1.03703870e+00 3.42098489e-02
-1.03748684e+00 -2.81015687e-02
-1.03083554e+00 -9.00587252e-02
-1.01719884e+00 -1.50861865e-01
-9.96815041e-01 -2.09748106e-01
-9.70078322e-01 -2.66037633e-01
-9.37803211e-01 -3.19355580e-01
-9.01764644e-01 -3.70222138e-01
-8.63536363e-01 -4.19559747e-01
-8.23816461e-01 -4.67787073e-01
-7.82939161e-01 -5.15038054e-01
-7.41067094e-01 -5.61410126e-01
-6.98293768e-01 -6.06952377e-01
-6.54673431e-01 -6.51684098e-01
-6.10233452e-01 -6.95601624e-01
-5.64978958e-01 -7.38679293e-01
-5.18892271e-01 -7.80865283e-01
-4.71926566e-01 -8.22070071e-01
-4.23988455e-01 -8.62138637e-01
-3.74843999e-01 -9.00802006e-01
-3.24060382e-01 -9.37419067e-01
-2.70872933e-01 -9.70422555e-01
-2.14678397e-01 -9.97973766e-01
-1.55803094e-01 -1.01919380e+00
-9.49179753e-02 -1.03366718e+00
-3.27845603e-02 -1.04114104e+00
2.97956373e-02 -1.04148808e+00
9.20080085e-02 -1.03470289e+00
1.53049057e-01 -1.02090209e+00
2.12152986e-01 -1.00032764e+00
2.68639412e-01 -9.73380443e-01
3.22145642e-01 -9.40897792e-01
3.73222721e-01 -9.04691853e-01
4.22790602e-01 -8.66316767e-01
4.71251873e-01 -8.26458822e-01
5.18739820e-01 -7.85445313e-01
5.65350419e-01 -7.43437043e-01
6.11131807e-01 -7.00526415e-01
6.56102520e-01 -6.56766857e-01
7.00258327e-01 -6.12185149e-01
7.43572994e-01 -5.66785838e-01
7.85994081e-01 -5.20550629e-01
8.27431000e-01 -4.73431674e-01
8.67726685e-01 -4.25333741e-01
9.06610219e-01 -3.76017350e-01
9.43426957e-01 -3.25047033e-01
9.76589012e-01 -2.71642581e-01
1.00425351e+00 -2.15204950e-01
1.02555121e+00 -1.56072579e-01
1.04006662e+00 -9.49218046e-02
1.04754629e+00 -3.25189789e-02
1.04786287e+00 3.03295679e-02
1.04101155e+00 9.28044896e-02
1.02711011e+00 1.54097724e-01
1.00640238e+00 2.13439213e-01
9.79291846e-01 2.70144853e-01
9.46617032e-01 3.23848126e-01
9.10200519e-01 3.75104808e-01
8.71607827e-01 4.24842480e-01
8.31528853e-01 4.73469422e-01
7.90291899e-01 5.21118977e-01
7.48058326e-01 5.67887788e-01
7.04921031e-01 6.13824539e-01
6.60933710e-01 6.58948074e-01
6.16123434e-01 7.03254474e-01
5.70495078e-01 7.46717849e-01
5.24030803e-01 7.89286248e-01
4.76683345e-01 8.30869741e-01
4.28358846e-01 8.71312932e-01
3.78823244e-01 9.10347299e-01
3.27641106e-01 9.47329266e-01
2.74037377e-01 9.80679364e-01
2.17392139e-01 1.00852968e+00
1.58033683e-01 1.02999092e+00
9.66394628e-02 1.04464163e+00
3.39790766e-02 1.05222528e+00
-2.91372219e-02 1.05261229e+00
-9.18857385e-02 1.04579640e+00
-1.53453814e-01 1.03189463e+00
-2.13066541e-01 1.01115046e+00
-2.70033871e-01 9.83965828e-01
-3.23975379e-01 9.51167210e-01
-3.75432705e-01 9.14570190e-01
-4.25346103e-01 8.75771341e-01
-4.74140375e-01 8.35474043e-01
-5.21950417e-01 7.94013013e-01
-5.68874469e-01 7.51551490e-01
-6.14962263e-01 7.08183552e-01
-6.60233341e-01 6.63963658e-01
-7.04684236e-01 6.18919372e-01
-7.48289417e-01 5.73055967e-01
-7.90997205e-01 5.26355922e-01
-8.32718055e-01 4.78772401e-01
-8.73297436e-01 4.30212385e-01
-9.12467196e-01 3.80444332e-01
-9.49587812e-01 3.29032014e-01
-9.83079106e-01 2.75200761e-01
-1.01105507e+00 2.18319102e-01
-1.03261516e+00 1.58711861e-01
-1.04733484e+00 9.70590233e-02
-1.05495602e+00 3.41336681e-02
-1.05534830e+00 -2.92501604e-02
-1.04850534e+00 -9.22648691e-02
-1.03454479e+00 -1.54093970e-01
-1.01371151e+00 -2.13958997e-01
-9.86410155e-01 -2.71167131e-01
-9.53476911e-01 -3.25340150e-01
-9.16746238e-01 -3.77031010e-01
-8.77815584e-01 -4.27182757e-01
-8.37386654e-01 -4.76215239e-01
-7.95792836e-01 -5.24264177e-01
-7.53196479e-01 -5.71426947e-01
-7.09691265e-01 -6.17752836e-01
-6.65331398e-01 -6.63261083e-01
-6.20144097e-01 -7.07947839e-01
-5.74134209e-01 -7.51787119e-01
-5.27283533e-01 -7.94726516e-01
-4.79544275e-01 -8.36675432e-01
-4.30821913e-01 -8.77477631e-01
-3.80877533e-01 -9.16860760e-01
-3.29271035e-01 -9.54168850e-01
-2.75209523e-01 -9.87795392e-01
-2.18071971e-01 -1.01585626e+00
-1.58197730e-01 -1.03746360e+00
-9.62729839e-02 -1.05219482e+00
-3.30756019e-02 -1.05979190e+00
3.05757528e-02 -1.06012504e+00
9.38490968e-02 -1.05318914e+00
1.55923905e-01 -1.03910379e+00
2.16018324e-01 -1.01811677e+00
2.73437610e-01 -9.90637438e-01
3.27810531e-01 -9.57518046e-01
3.79710314e-01 -9.20619598e-01
4.30080643e-01 -8.81531038e-01
4.79332285e-01 -8.40947532e-01
5.27601597e-01 -7.99199700e-01
5.74984838e-01 -7.56448483e-01
6.21530769e-01 -7.12786949e-01
6.67258375e-01 -6.68269022e-01
7.12163528e-01 -6.22921618e-01
7.56220031e-01 -5.76749352e-01
7.99375146e-01 -5.29733665e-01
8.41537951e-01 -4.81826387e-01
8.82551890e-01 -4.32932570e-01
9.22143056e-01 -3.82810933e-01
9.59652491e-01 -3.31020023e-01
9.93462618e-01 -2.76757892e-01
1.02167889e+00 -2.19398901e-01
1.04341149e+00 -1.59285712e-01
1.05823575e+00 -9.71083669e-02
1.06589166e+00 -3.36488605e-02
1.06624830e+00 3.02696466e-02
1.05930008e+00 9.38105141e-02
1.04516675e+00 1.56148501e-01
1.02409688e+00 2.16497088e-01
9.96499790e-01 2.74156280e-01
9.63219142e-01 3.28743727e-01
9.26114229e-01 3.80824670e-01
8.86800689e-01 4.31355890e-01
8.45982642e-01 4.80760639e-01
8.03995783e-01 5.29176648e-01
7.61002796e-01 5.76701798e-01
7.17097694e-01 6.23385780e-01
6.72334979e-01 6.69248165e-01
6.26742067e-01 7.14285321e-01
5.80324064e-01 7.58471541e-01
5.33063042e-01 8.01754727e-01
4.84911663e-01 8.44044844e-01
4.35776177e-01 8.85186711e-01
3.85421583e-01 9.24908978e-01
3.33407453e-01 9.62566021e-01
2.78937170e-01 9.96547769e-01
2.21364013e-01 1.02493383e+00
1.61020282e-01 1.04681420e+00
9.85970711e-02 1.06175861e+00
3.48794203e-02 1.06950415e+00
-2.93057898e-02 1.06991795e+00
-9.31178343e-02 1.06299322e+00
-1.55727197e-01 1.04884922e+00
-2.16342969e-01 1.02773455e+00
-2.74260164e-01 1.00005808e+00
-3.29086525e-01 9.66656620e-01
-3.81379610e-01 9.29389181e-01
-4.32107625e-01 8.89896113e-01
-4.81703537e-01 8.48890416e-01
-5.30305978e-01 8.06711164e-01
-5.78014045e-01 7.63522531e-01
-6.24877958e-01 7.19419167e-01
-6.70917471e-01 6.74455813e-01
-7.16129142e-01 6.28660126e-01
-7.60487242e-01 5.82037246e-01
-8.03939685e-01 5.34569314e-01
-8.46396224e-01 4.86208872e-01
-8.87700929e-01 4.36861624e-01
-9.27581425e-01 3.86291533e-01
-9.65386776e-01 3.34055674e-01
-9.99491537e-01 2.79348109e-01
-1.02796729e+00 2.21522104e-01
-1.04990503e+00 1.60915753e-01
-1.06487414e+00 9.82244762e-02
-1.07261124e+00 3.42373910e-02
-1.07298364e+00 -3.02145397e-02
-1.06598538e+00 -9.42866207e-02
-1.05173730e+00 -1.57145642e-01
-1.03049048e+00 -2.17997555e-01
-1.00265826e+00 -2.76135721e-01
-9.69095212e-01 -3.31176063e-01
-9.31687899e-01 -3.83697055e-01
-8.92067660e-01 -4.34667346e-01
-8.50940386e-01 -4.84508564e-01
-8.08639903e-01 -5.33358672e-01
-7.65329086e-01 -5.81315609e-01
-7.21101629e-01 -6.28428686e-01
-6.76011600e-01 -6.74716977e-01
-6.30086175e-01 -7.20176542e-01
-5.83329897e-01 -7.64781035e-01
-5.35724255e-01 -8.08477697e-01
-4.87220842e-01 -8.51175291e-01
-4.37723286e-01 -8.92715579e-01
-3.86988952e-01 -9.32823447e-01
-3.34570379e-01 -9.70830565e-01
-2.79642831e-01 -1.00508541e+00
-2.21569506e-01 -1.03366163e+00
-1.60702756e-01 -1.05566241e+00
-9.77441593e-02 -1.07065868e+00
-3.34877595e-02 -1.07838702e+00
3.12307483e-02 -1.07871498e+00
9.55620803e-02 -1.07163754e+00
1.58668729e-01 -1.05727719e+00
2.19752777e-01 -1.03588730e+00
2.78104582e-01 -1.00788450e+00
3.33342354e-01 -9.74133354e-01
3.86057713e-01 -9.36539460e-01
4.37222269e-01 -8.96733789e-01
4.87256508e-01 -8.55421553e-01
5.36298287e-01 -8.12935155e-01
5.84445465e-01 -7.69437224e-01
6.31747096e-01 -7.25021103e-01
6.78222329e-01 -6.79740914e-01
7.23867285e-01 -6.33623879e-01
7.68655692e-01 -5.86674597e-01
8.12534868e-01 -5.38874602e-01
8.55414104e-01 -4.90175903e-01
8.97136008e-01 -4.40482715e-01
9.37426615e-01 -3.89554476e-01
9.75622686e-01 -3.36943476e-01
1.01007516e+00 -2.81824912e-01
1.03883721e+00 -2.23546052e-01
1.06099884e+00 -1.62454147e-01
1.07612630e+00 -9.92529340e-02
1.08395352e+00 -3.47400962e-02
1.08434598e+00 3.02444980e-02
1.07729735e+00 9.48470175e-02
1.06292951e+00 1.58225186e-01
1.04149548e+00 2.19576045e-01
1.01341055e+00 2.78183877e-01
9.79524858e-01 3.33651316e-01
9.41735061e-01 3.86554171e-01
9.01706890e-01 4.37879196e-01
8.60159610e-01 4.88064796e-01
8.17432544e-01 5.37250510e-01
7.73690426e-01 5.85536066e-01
7.29027719e-01 6.32971560e-01
6.83499400e-01 6.79576952e-01
6.37133322e-01 7.25348968e-01
5.89934634e-01 7.70261864e-01
5.41885457e-01 8.14263526e-01
4.92938683e-01 8.57264151e-01
4.43000065e-01 8.99108076e-01
3.91834773e-01 9.39523268e-01
3.38995616e-01 9.77858422e-01
2.83663208e-01 1.01247137e+00
2.25164940e-01 1.04139016e+00
1.63838730e-01 1.06368604e+00
1.00389468e-01 1.07892002e+00
3.56179087e-02 1.08682349e+00
-2.96324414e-02 1.08726035e+00
-9.45038310e-02 1.08022339e+00
-1.58149937e-01 1.06583424e+00
-2.19763769e-01 1.04434634e+00
-2.78625615e-01 1.01617590e+00
-3.34333135e-01 9.82172938e-01
-3.87461720e-01 9.44241256e-01
-4.39006548e-01 9.04062543e-01
-4.89409114e-01 8.62360357e-01
-5.38809836e-01 8.19475330e-01
-5.87308521e-01 7.75572416e-01
-6.34955370e-01 7.30746288e-01
-6.81770281e-01 6.85051923e-01
-7.27749865e-01 6.38517109e-01
-7.72868141e-01 5.91146802e-01
-8.17072640e-01 5.42922823e-01
-8.60272816e-01 4.93797421e-01
-9.02311840e-01 4.43675380e-01
-9.42915010e-01 3.92317665e-01
-9.81419401e-01 3.39273186e-01
-1.01615734e+00 2.83705988e-01
-1.04515696e+00 2.24951545e-01
-1.06749849e+00 1.63359428e-01
-1.08274369e+00 9.96398155e-02
-1.09062397e+00 3.45979566e-02
-1.09100381e+00 -3.09182831e-02
-1.08387719e+00 -9.60470091e-02
-1.06936763e+00 -1.59938105e-01
-1.04773146e+00 -2.21781439e-01
-1.01939031e+00 -2.80856029e-01
-9.85213532e-01 -3.36768988e-01
-9.47133597e-01 -3.90118403e-01
-9.06821910e-01 -4.41900028e-01
-8.64993131e-01 -4.92542715e-01
-8.21982726e-01 -5.42186431e-01
-7.77953755e-01 -5.90929372e-01
-7.33000024e-01 -6.38820938e-01
-6.87175868e-01 -6.85880405e-01
-6.40508565e-01 -7.32103881e-01
-5.93002621e-01 -7.77464940e-01
-5.44639338e-01 -8.21910617e-01
-4.95370118e-01 -8.65349531e-01
-4.45098445e-01 -9.07623535e-01
-3.93579986e-01 -9.48455705e-01
-3.40360387e-01 -9.87170980e-01
-2.84588041e-01 -1.02208150e+00
-2.25602787e-01 -1.05121343e+00
-1.63763873e-01 -1.07365340e+00
-9.97865620e-02 -1.08896285e+00
-3.44806944e-02 -1.09687208e+00
3.13011621e-02 -1.09724508e+00
9.66924034e-02 -1.09007601e+00
1.60838311e-01 -1.07548928e+00
2.22924413e-01 -1.05374280e+00
2.82225482e-01 -1.02525976e+00
3.38343889e-01 -9.90909913e-01
3.91880089e-01 -9.52634358e-01
4.43836798e-01 -9.12116636e-01
4.94649709e-01 -8.70076602e-01
5.44459455e-01 -8.26851941e-01
5.93365171e-01 -7.82606666e-01
6.41416759e-01 -7.37435060e-01
6.88633850e-01 -6.91391795e-01
7.35012740e-01 -6.44504327e-01
7.80527517e-01 -5.96777659e-01
8.25125708e-01 -5.48193545e-01
8.68716768e-01 -4.98704106e-01
9.11143801e-01 -4.48213811e-01
9.52132259e-01 -3.96483810e-01
9.91019518e-01 -3.43060478e-01
1.02613173e+00 -2.87100593e-01
1.05546625e+00 -2.27919126e-01
1.07808762e+00 -1.65863537e-01
1.09355132e+00 -1.01650100e-01
1.10158419e+00 -3.60917311e-02
1.10204765e+00 2.99551499e-02
1.09493406e+00 9.56195965e-02
1.08036669e+00 1.60042222e-01
1.05860279e+00 2.22403570e-01
1.03006326e+00 2.81972026e-01
9.95603066e-01 3.38333887e-01
9.57153972e-01 3.92072443e-01
9.16433143e-01 4.44203609e-01
8.74176396e-01 4.95181761e-01
8.30728337e-01 5.45149131e-01
7.86255684e-01 5.94207129e-01
7.40853973e-01 6.42406760e-01
6.94578653e-01 6.89768366e-01
6.47457678e-01 7.36288694e-01
5.99496560e-01 7.81942305e-01
5.50677508e-01 8.26677150e-01
5.00953224e-01 8.70403254e-01
4.50228874e-01 9.12964448e-01
3.98269181e-01 9.54087356e-01
3.44620220e-01 9.93115470e-01
2.88441475e-01 1.02837808e+00
2.29033014e-01 1.05785164e+00
1.66736838e-01 1.08058700e+00
1.02271294e-01 1.09613601e+00
3.64525780e-02 1.10422357e+00
-2.98592136e-02 1.10470998e+00
-9.57892789e-02 1.09758718e+00
-1.60474379e-01 1.08297875e+00
-2.23091382e-01 1.06114293e+00
-2.82905504e-01 1.03250263e+00
-3.39503123e-01 9.97919644e-01
-3.93475482e-01 9.59341460e-01
-4.45842541e-01 9.18490273e-01
-4.97056074e-01 8.76102242e-01
-5.47258665e-01 8.32520841e-01
-5.96551428e-01 7.87912614e-01
-6.44985023e-01 7.42372816e-01
-6.92579475e-01 6.95956639e-01
-7.39331232e-01 6.48691781e-01
-7.85214434e-01 6.00583373e-01
-8.30176489e-01 5.51613119e-01
-8.74126497e-01 5.01732874e-01
-9.16906382e-01 4.50846131e-01
-9.58239459e-01 3.98711904e-01
-9.97453170e-01 3.44870604e-01
-1.03284762e+00 2.88462401e-01
-1.06240322e+00 2.28799238e-01
-1.08518370e+00 1.66237772e-01
-1.10074255e+00 1.01502331e-01
-1.10880486e+00 3.54138390e-02
-1.10923148e+00 -3.11630811e-02
-1.10201560e+00 -9.73493159e-02
-1.08728282e+00 -1.62277689e-01
-1.06529419e+00 -2.25121741e-01
-1.03647734e+00 -2.85144862e-01
-1.00171009e+00 -3.41940460e-01
-9.62964435e-01 -3.96118877e-01
-9.21956203e-01 -4.48702128e-01
-8.79415403e-01 -5.00133165e-01
-8.35681988e-01 -5.50554652e-01
-7.90920986e-01 -6.00066490e-01
-7.45226978e-01 -6.48718755e-01
-6.98654731e-01 -6.96531075e-01
-6.51231690e-01 -7.43499655e-01
-6.02962635e-01 -7.89598290e-01
-5.53828934e-01 -8.34774059e-01
-5.03781969e-01 -8.78935598e-01
-4.52724805e-01 -9.21924468e-01
-4.00413135e-01 -9.63462386e-01
-3.46385483e-01 -1.00287025e+00
-2.89769822e-01 -1.03843227e+00
-2.29877954e-01 -1.06812274e+00
-1.67072200e-01 -1.09100634e+00
-1.02081245e-01 -1.10663531e+00
-3.57303211e-02 -1.11473331e+00
3.11114228e-02 -1.11516046e+00
9.75602659e-02 -1.10790990e+00
1.62744452e-01 -1.09310775e+00
2.25833073e-01 -1.07101625e+00
2.86084807e-01 -1.04206377e+00
3.43084978e-01 -1.00712370e+00
3.97439503e-01 -9.68168975e-01
4.50182626e-01 -9.26937509e-01
5.01766865e-01 -8.84166287e-01
5.52336352e-01 -8.40199190e-01
6.01991787e-01 -7.95201986e-01
6.50784024e-01 -7.49270036e-01
6.98733184e-01 -7.02458588e-01
7.45835889e-01 -6.54795509e-01
7.92066257e-01 -6.06285918e-01
8.37371758e-01 -5.56911593e-01
8.81661551e-01 -5.06624453e-01
9.24778666e-01 -4.55328897e-01
9.66446284e-01 -4.02785126e-01
1.00599578e+00 -3.48532823e-01
1.04171702e+00 -2.91704222e-01
1.07155972e+00 -2.31592327e-01
1.09457148e+00 -1.68551560e-01
1.11029991e+00 -1.03312303e-01
1.11846624e+00 -3.67030862e-02
1.11892912e+00 3.04031004e-02
1.11168089e+00 9.71184331e-02
1.09684745e+00 1.62566917e-01
1.07469153e+00 2.25913400e-01
1.04564184e+00 2.86412040e-01
1.01056775e+00 3.43640389e-01
9.71444922e-01 3.98200153e-01
9.30031986e-01 4.51136103e-01
8.87072606e-01 5.02908044e-01
8.42913468e-01 5.53661178e-01
7.97721190e-01 6.03496914e-01
7.51591697e-01 6.52466584e-01
7.04580523e-01 7.00590540e-01
6.56715659e-01 7.47865489e-01
6.08002265e-01 7.94265542e-01
5.58422055e-01 8.39738030e-01
5.07926710e-01 8.84191761e-01
4.56420227e-01 9.27469159e-01
4.03661398e-01 9.69292093e-01
3.49187722e-01 1.00898661e+00
2.92121254e-01 1.04482580e+00
2.31755886e-01 1.07475204e+00
1.68452539e-01 1.09781493e+00
1.02945902e-01 1.11356152e+00
3.60686585e-02 1.12171266e+00
-3.13020547e-02 1.12212732e+00
-9.82744058e-02 1.11479876e+00
-1.63968678e-01 1.09985454e+00
-2.27546556e-01 1.07755992e+00
-2.88260674e-01 1.04834846e+00
-3.45696163e-01 1.01310611e+00
-4.00475418e-01 9.73835447e-01
-4.53644423e-01 9.32287465e-01
-5.05651920e-01 8.89198061e-01
-5.56642505e-01 8.44909191e-01
-6.06716440e-01 7.99586164e-01
-6.55924296e-01 7.53324098e-01
-7.04285874e-01 7.06177981e-01
-7.51797383e-01 6.58175320e-01
-7.98432417e-01 6.09320783e-01
-8.44137654e-01 5.59595457e-01
-8.88820915e-01 5.08950100e-01
-9.32322554e-01 4.57286873e-01
-9.74361609e-01 4.04358310e-01
-1.01424795e+00 3.49697621e-01
-1.05022422e+00 2.92405684e-01
-1.08023802e+00 2.31789013e-01
-1.10335194e+00 1.68223191e-01
-1.11911376e+00 1.02448604e-01
-1.12724427e+00 3.53028048e-02
-1.12760284e+00 -3.23323441e-02
-1.12018384e+00 -9.95604609e-02
-1.10511671e+00 -1.65497609e-01
-1.08266930e+00 -2.29301771e-01
-1.05327948e+00 -2.90223193e-01
-1.01784338e+00 -3.47849860e-01
-9.78380235e-01 -4.02816377e-01
-9.36642877e-01 -4.56173882e-01
-8.93365156e-01 -5.08368684e-01
-8.48887313e-01 -5.59545311e-01
-8.03374413e-01 -6.09803975e-01
-7.56921196e-01 -6.59194989e-01
-7.09582527e-01 -7.07738071e-01
-6.61385832e-01 -7.55429361e-01
-6.12335817e-01 -8.02242502e-01
-5.62413639e-01 -8.48124248e-01
-5.11570294e-01 -8.92982716e-01
-4.59707982e-01 -9.36658384e-01
-4.06580156e-01 -9.78870725e-01
-3.51718968e-01 -1.01893092e+00
-2.94223588e-01 -1.05508040e+00
-2.33389334e-01 -1.08525030e+00
-1.69589223e-01 -1.10849309e+00
-1.03566467e-01 -1.12435310e+00
-3.61624496e-02 -1.13254906e+00
3.17367492e-02 -1.13293884e+00
9.92302711e-02 -1.12551612e+00
1.65429617e-01 -1.11041037e+00
2.29488123e-01 -1.08788980e+00
2.90650755e-01 -1.05839198e+00
3.48495062e-01 -1.02280572e+00
4.03647275e-01 -9.83148151e-01
4.57169448e-01 -9.41195749e-01
5.09521305e-01 -8.97693492e-01
5.60849005e-01 -8.52986683e-01
6.11254262e-01 -8.07242023e-01
6.60788057e-01 -7.60554945e-01
7.09470669e-01 -7.12980893e-01
7.57298593e-01 -6.64547670e-01
8.04245852e-01 -6.15260392e-01
8.50259552e-01 -5.65100597e-01
8.95248416e-01 -5.14019905e-01
9.39053843e-01 -4.61921386e-01
9.81396105e-01 -4.08562090e-01
1.02159325e+00 -3.53473794e-01
1.05789244e+00 -2.95760452e-01
1.08820110e+00 -2.34700361e-01
1.11155712e+00 -1.70660601e-01
1.12750123e+00 -1.04386621e-01
1.13575033e+00 -3.67232061e-02
1.13616110e+00 3.14397894e-02
1.12872674e+00 9.91975359e-02
1.11357699e+00 1.65657541e-01
1.09098087e+00 2.29969234e-01
1.06137716e+00 2.91373807e-01
1.02565777e+00 3.49446143e-01
9.85852998e-01 4.04817756e-01
9.43747462e-01 4.58555514e-01
9.00088758e-01 5.11120455e-01
8.55222910e-01 5.62659563e-01
8.09316771e-01 6.13274607e-01
7.62465763e-01 6.63016498e-01
7.14725325e-01 7.11905456e-01
6.66123171e-01 7.59937846e-01
6.16664218e-01 8.07087452e-01
5.66329679e-01 8.53300998e-01
5.15070668e-01 8.98486623e-01
4.62789237e-01 9.42484510e-01
4.09238164e-01 9.85012479e-01
3.53946196e-01 1.02537770e+00
2.96003753e-01 1.06180738e+00
2.34693658e-01 1.09220500e+00
1.70393226e-01 1.11561539e+00
1.03853122e-01 1.13157996e+00
3.59225736e-02 1.13981548e+00
-3.25042381e-02 1.14017893e+00
-1.00518312e-01 1.13266452e+00
-1.67223302e-01 1.11740373e+00
-2.31765313e-01 1.09466808e+00
-2.93383552e-01 1.06490060e+00
-3.51659709e-01 1.02900896e+00
-4.07246701e-01 9.89051755e-01
-4.61211169e-01 9.46804690e-01
-5.14004472e-01 9.03008162e-01
-5.65773267e-01 8.58004512e-01
-6.16618297e-01 8.11959409e-01
-6.66589907e-01 7.64967674e-01
-7.15707863e-01 7.17084292e-01
-7.63968180e-01 6.68336638e-01
-8.11344312e-01 6.18729306e-01
-8.57782624e-01 5.68243142e-01
-9.03190616e-01 5.16828626e-01
-9.47407376e-01 4.64386744e-01
-9.90149160e-01 4.10667028e-01
-1.03071581e+00 3.55195656e-01
-1.06731584e+00 2.97049088e-01
-1.09784754e+00 2.35511289e-01
-1.12135957e+00 1.70967348e-01
-1.13739265e+00 1.04172613e-01
-1.14566235e+00 3.59806921e-02
-1.14602503e+00 -3.27097141e-02
-1.13847494e+00 -1.00985037e-01
-1.12314424e+00 -1.67944430e-01
-1.10030578e+00 -2.32729692e-01
-1.07040369e+00 -2.94575626e-01
-1.03434392e+00 -3.53057715e-01
-9.94190038e-01 -4.08828073e-01
-9.51736556e-01 -4.62964611e-01
-9.07728476e-01 -5.15925112e-01
-8.62510013e-01 -5.67856651e-01
-8.16247772e-01 -6.18860886e-01
-7.69037167e-01 -6.68988740e-01
-7.20933464e-01 -7.18260272e-01
-6.71964299e-01 -7.66671751e-01
-6.22134611e-01 -8.14196964e-01
-5.71425667e-01 -8.60782704e-01
-5.19788446e-01 -9.06337006e-01
-4.67124823e-01 -9.50699997e-01
-4.13188905e-01 -9.93589939e-01
-3.57507845e-01 -1.03431684e+00
-2.99160759e-01 -1.07109361e+00
-2.37412639e-01 -1.10179451e+00
-1.72641196e-01 -1.12545201e+00
-1.05603578e-01 -1.14160233e+00
-3.71566473e-02 -1.14995825e+00
3.17970117e-02 -1.15037430e+00
1.00339614e-01 -1.14284359e+00
1.67565897e-01 -1.12749778e+00
2.32613141e-01 -1.10460984e+00
2.94710824e-01 -1.07462310e+00
3.53422424e-01 -1.03843384e+00
4.09388745e-01 -9.98101041e-01
4.63702001e-01 -9.55448764e-01
5.16832227e-01 -9.11232683e-01
5.68927806e-01 -8.65801383e-01
6.20091759e-01 -8.19323051e-01
6.70375765e-01 -7.71893939e-01
7.19800299e-01 -7.23569778e-01
7.68361896e-01 -6.74378513e-01
8.16034539e-01 -6.24325323e-01
8.62765150e-01 -5.73391668e-01
9.08461835e-01 -5.21528685e-01
9.52964788e-01 -4.68638438e-01
9.95992066e-01 -4.14475931e-01
1.03685355e+00 -3.58567121e-01
1.07375341e+00 -2.99986529e-01
1.10455211e+00 -2.37993186e-01
1.12827802e+00 -1.72966617e-01
1.14446561e+00 -1.05667351e-01
1.15282674e+00 -3.69560041e-02
1.15321573e+00 3.22609217e-02
1.14562620e+00 1.01061745e-01
1.13019101e+00 1.68537496e-01
1.10718515e+00 2.33822178e-01
1.07705565e+00 2.96143154e-01
1.04071073e+00 3.55068165e-01
1.00023231e+00 4.11254180e-01
9.57441649e-01 4.65795747e-01
9.13089765e-01 5.19155287e-01
8.67522195e-01 5.71481149e-01
8.20906114e-01 6.22875439e-01
7.73337196e-01 6.73389264e-01
7.24870758e-01 7.23042662e-01
6.75534394e-01 7.71831789e-01
6.25332771e-01 8.19730077e-01
5.74246697e-01 8.66683736e-01
5.22226305e-01 9.12599748e-01
4.69171902e-01 9.57316247e-01
4.14831537e-01 1.00054757e+00
3.58725961e-01 1.04158529e+00
2.99907680e-01 1.07860041e+00
2.37651275e-01 1.10946021e+00
1.72353422e-01 1.13320937e+00
1.04780683e-01 1.14938385e+00
3.57986126e-02 1.15769598e+00
-3.36816112e-02 1.15800114e+00
-1.02733944e-01 1.15029459e+00
-1.70445485e-01 1.13471151e+00
-2.35947016e-01 1.11153018e+00
-2.98464625e-01 1.08120337e+00
-3.57573840e-01 1.04465577e+00
-4.13954494e-01 1.00399727e+00
-4.68701388e-01 9.61038817e-01
-5.22267509e-01 9.16523786e-01
-5.74800754e-01 8.70793665e-01
-6.26402219e-01 8.24014320e-01
-6.77122488e-01 7.76280800e-01
-7.26981286e-01 7.27648076e-01
-7.75974587e-01 6.78143549e-01
-8.24075459e-01 6.27771524e-01
-8.71229787e-01 5.76512494e-01
-9.17344121e-01 5.24316181e-01
-9.62255948e-01 4.71082285e-01
-1.00567877e+00 4.16557013e-01
-1.04689904e+00 3.60258925e-01
-1.08407562e+00 3.01231503e-01
-1.11506640e+00 2.38746461e-01
-1.13891587e+00 1.73205212e-01
-1.15515785e+00 1.05378183e-01
-1.16350327e+00 3.61352083e-02
-1.16380676e+00 -3.36080377e-02
-1.15606353e+00 -1.02920922e-01
-1.14040939e+00 -1.70885996e-01
-1.11712383e+00 -2.36629635e-01
-1.08666086e+00 -2.99373503e-01
-1.04994098e+00 -3.58685287e-01
-1.00907691e+00 -4.15242036e-01
-9.65899224e-01 -4.70149497e-01
-9.21158430e-01 -5.23870108e-01
-8.75198928e-01 -5.76552516e-01
-8.28187728e-01 -6.28298936e-01
-7.80220528e-01 -6.79160601e-01
-7.31352726e-01 -7.29157665e-01
-6.81612106e-01 -7.78286469e-01
-6.31003313e-01 -8.26520398e-01
-5.79507249e-01 -8.73805717e-01
-5.27074260e-01 -9.20049590e-01
-4.73605031e-01 -9.65090566e-01
-4.18849925e-01 -1.00864414e+00
-3.62329209e-01 -1.05000579e+00
-3.03090249e-01 -1.08734034e+00
-2.40385494e-01 -1.11847988e+00
-1.74609741e-01 -1.14245368e+00
-1.06535321e-01 -1.15879134e+00
-3.70353793e-02 -1.16720146e+00
3.29705899e-02 -1.16753717e+00
1.02547856e-01 -1.15979293e+00
1.70774783e-01 -1.14410453e+00
2.36773568e-01 -1.12075201e+00
2.99761440e-01 -1.09018981e+00
3.59298334e-01 -1.05333433e+00
4.16057920e-01 -1.01230201e+00
4.71156551e-01 -9.68943485e-01
5.25063649e-01 -9.24015951e-01
5.77928761e-01 -8.77866104e-01
6.29854831e-01 -8.30661815e-01
6.80893381e-01 -7.82499126e-01
7.31064739e-01 -7.33433657e-01
7.80365283e-01 -6.83493272e-01
8.28768390e-01 -6.32682663e-01
8.76220190e-01 -5.80982667e-01
9.22627615e-01 -5.28343502e-01
9.67828542e-01 -4.74665384e-01
1.01153700e+00 -4.19697071e-01
1.05304196e+00 -3.62955905e-01
1.09048978e+00 -3.03478224e-01
1.12170623e+00 -2.40518689e-01
1.14572411e+00 -1.74479702e-01
1.16207283e+00 -1.06138072e-01
1.17046073e+00 -3.63711153e-02
1.17074131e+00 3.38975332e-02
1.16291010e+00 1.03729154e-01
1.14710471e+00 1.72198448e-01
1.12360782e+00 2.38424533e-01
1.09287851e+00 3.01623078e-01
1.05584906e+00 3.61361303e-01
1.01466393e+00 4.18334639e-01
9.71165180e-01 4.73659998e-01
9.26102277e-01 5.27796039e-01
8.79817607e-01 5.80891941e-01
8.32477593e-01 6.33049408e-01
7.84177422e-01 6.84319166e-01
7.34972162e-01 7.34720993e-01
6.84889163e-01 7.84250731e-01
6.33932678e-01 8.32881291e-01
5.82082938e-01 8.80558152e-01
5.29289260e-01 9.27187259e-01
4.75450176e-01 9.72604557e-01
4.20308206e-01 1.01652045e+00
3.63374940e-01 1.05820711e+00
3.03665034e-01 1.09577787e+00
2.40447904e-01 1.12706515e+00
1.74141925e-01 1.15111631e+00
1.05529926e-01 1.16746220e+00
3.54941421e-02 1.17581143e+00
-3.50370913e-02 1.17601826e+00
-1.05120600e-01 1.16807963e+00
-1.73827009e-01 1.15213529e+00
-2.40271950e-01 1.12847079e+00
-3.03668797e-01 1.09754939e+00
-3.63588831e-01 1.06031495e+00
-4.20744130e-01 1.01893334e+00
-4.76255242e-01 9.75244320e-01
-5.30576053e-01 9.29992954e-01
-5.83855844e-01 8.83519633e-01
-6.36195919e-01 8.35990117e-01
-6.87646777e-01 7.87499252e-01
-7.38227996e-01 7.38101863e-01
-7.87935321e-01 6.87825191e-01
-8.36741580e-01 6.36673418e-01
-8.84592256e-01 5.84626791e-01
-9.31393186e-01 5.31634538e-01
-9.76980164e-01 4.77595062e-01
-1.02106326e+00 4.22250654e-01
-1.06291407e+00 3.65112123e-01
-1.10063947e+00 3.05189342e-01
-1.13205746e+00 2.41744094e-01
-1.15620956e+00 1.75195585e-01
-1.17262460e+00 1.06330304e-01
-1.18100975e+00 3.60345324e-02
-1.18121834e+00 -3.47591044e-02
-1.17324716e+00 -1.05103011e-01
-1.15723645e+00 -1.74063400e-01
-1.13347271e+00 -2.40751540e-01
-1.10241959e+00 -3.04376063e-01
-1.06501741e+00 -3.64500694e-01
-1.02343404e+00 -4.21833934e-01
-9.79528993e-01 -4.77507339e-01
-9.34054858e-01 -5.31984144e-01
-8.87355146e-01 -5.85414716e-01
-8.39596807e-01 -6.37901506e-01
-7.90875296e-01 -6.89495625e-01
-7.41245778e-01 -7.40216989e-01
-6.90735813e-01 -7.90061642e-01
-6.39349807e-01 -8.39002599e-01
-5.87068308e-01 -8.86985592e-01
-5.33840878e-01 -9.33916722e-01
-4.79566392e-01 -9.79632171e-01
-4.23989311e-01 -1.02384264e+00
-3.66620529e-01 -1.06582308e+00
-3.06469913e-01 -1.10367900e+00
-2.42787926e-01 -1.13520972e+00
-1.75991212e-01 -1.15944637e+00
-1.06869315e-01 -1.17591544e+00
-3.63121920e-02 -1.18432283e+00
3.47436211e-02 -1.18452130e+00
1.05346547e-01 -1.17650773e+00
1.74558894e-01 -1.16042311e+00
2.41488243e-01 -1.13655529e+00
3.05339960e-01 -1.10536996e+00
3.65677892e-01 -1.06781416e+00
4.23218346e-01 -1.02606968e+00
4.79097977e-01 -9.82001773e-01
5.33779267e-01 -9.36363540e-01
5.87412916e-01 -8.89497847e-01
6.40101263e-01 -8.41571521e-01
6.91895288e-01 -7.92679903e-01
7.42814726e-01 -7.42878004e-01
7.92855450e-01 -6.92193250e-01
8.41990157e-01 -6.40629775e-01
8.90164161e-01 -5.88167787e-01
9.37282803e-01 -5.34756220e-01
9.83180781e-01 -4.80292761e-01
1.02756611e+00 -4.24517759e-01
1.06970029e+00 -3.66937020e-01
1.10766216e+00 -3.06543990e-01
1.13925441e+00 -2.42600414e-01
1.16351638e+00 -1.75534424e-01
1.17997574e+00 -1.06141118e-01
1.18833880e+00 -3.53150944e-02
1.18845921e+00 3.60027057e-02
1.18033536e+00 1.06856566e-01
1.16411047e+00 1.76305069e-01
1.14007542e+00 2.43452720e-01
1.10870087e+00 3.07503426e-01
1.07095458e+00 3.68031638e-01
1.02904664e+00 4.25777360e-01
9.84829372e-01 4.81875784e-01
9.39047288e-01 5.36778275e-01
8.92038480e-01 5.90634783e-01
8.43968224e-01 6.43546359e-01
7.94931090e-01 6.95563282e-01
7.44981550e-01 7.46704764e-01
6.94146608e-01 7.96966244e-01
6.42430022e-01 8.46320020e-01
5.89811553e-01 8.94710933e-01
5.36239429e-01 9.42043565e-01
4.81610304e-01 9.88151474e-01
4.25660467e-01 1.03274062e+00
3.67891516e-01 1.07506105e+00
3.07280854e-01 1.11316845e+00
2.43097853e-01 1.14486711e+00
1.75779562e-01 1.16920129e+00
1.06126172e-01 1.18569858e+00
3.50368704e-02 1.19406467e+00
-3.65428000e-02 1.19415310e+00
-1.07652581e-01 1.18596287e+00
-1.77346717e-01 1.16963853e+00
-2.44725732e-01 1.14547293e+00
-3.08990007e-01 1.11393919e+00
-3.69712899e-01 1.07601013e+00
-4.27640777e-01 1.03390714e+00
-4.83916097e-01 9.89491543e-01
-5.38992509e-01 9.43508898e-01
-5.93020199e-01 8.96297749e-01
-6.46100262e-01 8.48023286e-01
-6.98283189e-01 7.98780262e-01
-7.49588337e-01 7.48623288e-01
-8.00011288e-01 6.97579519e-01
-8.49524536e-01 6.45652923e-01
-8.98073192e-01 5.92823532e-01
-9.45562303e-01 5.39040005e-01
-9.91826580e-01 4.84199960e-01
-1.03657358e+00 4.28042551e-01
-1.07906154e+00 3.70071413e-01
-1.11735133e+00 3.09265820e-01
-1.14922169e+00 2.44875558e-01
-1.17370327e+00 1.77332149e-01
-1.19031934e+00 1.07437837e-01
-1.19877290e+00 3.60952175e-02
-1.19891561e+00 -3.57461879e-02
-1.19074536e+00 -1.07121803e-01
-1.17440631e+00 -1.77081382e-01
-1.15019142e+00 -2.44720849e-01
-1.11857343e+00 -3.09235370e-01
-1.08051500e+00 -3.70185911e-01
-1.03823638e+00 -4.28309851e-01
-9.93626258e-01 -4.84762829e-01
-9.47440099e-01 -5.40010378e-01
-9.00020896e-01 -5.94203942e-01
-8.51535189e-01 -6.47445774e-01
-8.02078467e-01 -6.99787018e-01
-7.51705872e-01 -7.51247507e-01
-7.00444919e-01 -8.01823145e-01
-6.48299897e-01 -8.51486713e-01
-5.95251128e-01 -9.00183581e-01
-5.41247717e-01 -9.47819234e-01
-4.86188002e-01 -9.94229173e-01
-4.29813627e-01 -1.03912188e+00
-3.71629095e-01 -1.08176143e+00
-3.10614162e-01 -1.12020986e+00
-2.46003139e-01 -1.15222374e+00
-1.78224423e-01 -1.17682347e+00
-1.08082590e-01 -1.19352887e+00
-3.64836085e-02 -1.20204097e+00
3.56192110e-02 -1.20221020e+00
1.07257317e-01 -1.19403397e+00
1.77476478e-01 -1.17765671e+00
2.45368800e-01 -1.15337235e+00
3.10126056e-01 -1.12165545e+00
3.71306907e-01 -1.08347208e+00
4.29655311e-01 -1.04105724e+00
4.86331846e-01 -9.96307613e-01
5.41801611e-01 -9.49979612e-01
5.96216359e-01 -9.02416139e-01
6.49678180e-01 -8.53783682e-01
7.02238083e-01 -8.04177680e-01
7.53915819e-01 -7.53653254e-01
8.04707131e-01 -7.02237802e-01
8.54584606e-01 -6.49935446e-01
9.03493264e-01 -5.96726187e-01
9.51338114e-01 -5.42558675e-01
9.97953765e-01 -4.87330420e-01
1.04304686e+00 -4.30780062e-01
1.08587280e+00 -3.72408212e-01
1.12447414e+00 -3.11181081e-01
1.15660412e+00 -2.46336112e-01
1.18128839e+00 -1.78310221e-01
1.19804582e+00 -1.07912292e-01
1.20657654e+00 -3.60525038e-02
1.20673072e+00 3.63115338e-02
1.19850617e+00 1.08207006e-01
1.18204847e+00 1.78675606e-01
1.15765353e+00 2.46805780e-01
1.12579927e+00 3.11786643e-01
1.08746044e+00 3.73178545e-01
1.04489180e+00 4.31738340e-01
9.99990578e-01 4.88629245e-01
9.53511154e-01 5.44313066e-01
9.05795007e-01 5.98941483e-01
8.57008076e-01 6.52616089e-01
8.07245594e-01 7.05387673e-01
7.56562564e-01 7.57275844e-01
7.04986288e-01 8.08276232e-01
6.52520787e-01 8.58361317e-01
5.99145965e-01 9.07476041e-01
5.44810320e-01 9.55525310e-01
4.89411313e-01 1.00234384e+00
4.32686953e-01 1.04763797e+00
3.74135906e-01 1.09066147e+00
3.12717885e-01 1.12944986e+00
2.47662671e-01 1.16174381e+00
1.79408452e-01 1.18656451e+00
1.08767270e-01 1.20342787e+00
3.66531807e-02 1.21203189e+00
-3.59719415e-02 1.21222537e+00
-1.08130808e-01 1.20400538e+00
-1.78860525e-01 1.18751737e+00
-2.47244939e-01 1.16305772e+00
-3.12468172e-01 1.13110460e+00
-3.74080163e-01 1.09262545e+00
-4.32829772e-01 1.04987365e+00
-4.89892745e-01 1.00477138e+00
-5.45742206e-01 9.58082693e-01
-6.00531299e-01 9.10153354e-01
-6.54362577e-01 8.61150360e-01
-7.07287491e-01 8.11169661e-01
-7.59326032e-01 7.60266671e-01
-8.10474184e-01 7.08469077e-01
-8.60704791e-01 6.55781288e-01
-9.09963290e-01 6.02183706e-01
-9.58155261e-01 5.47625468e-01
-1.00511684e+00 4.92005248e-01
-1.05055593e+00 4.35064835e-01
-1.09373625e+00 3.76304767e-01
-1.13270292e+00 3.14690236e-01
-1.16516926e+00 2.49429162e-01
-1.19013948e+00 1.80951595e-01
-1.20712485e+00 1.10071223e-01
-1.21582066e+00 3.77052556e-02
-1.21607385e+00 -3.51806832e-02
-1.20788029e+00 -1.07605223e-01
-1.19138488e+00 -1.78601185e-01
-1.16688399e+00 -2.47248013e-01
-1.13485560e+00 -3.12724953e-01
-1.09626096e+00 -3.74572365e-01
-1.05335385e+00 -4.33531815e-01
-1.00807972e+00 -4.90790168e-01
-9.61211245e-01 -5.46829438e-01
-9.13097954e-01 -6.01804312e-01
-8.63907899e-01 -6.55818182e-01
-8.13737546e-01 -7.08922913e-01
-7.62642592e-01 -7.61138713e-01
-7.10650910e-01 -8.12461702e-01
-6.57767023e-01 -8.62864793e-01
-6.03971412e-01 -9.12293455e-01
-5.49213225e-01 -9.60653235e-01
-4.93391017e-01 -1.00778007e+00
-4.36245905e-01 -1.05338077e+00
-3.77276706e-01 -1.09671682e+00
-3.15442076e-01 -1.13582310e+00
-2.49945875e-01 -1.16840187e+00
-1.81221185e-01 -1.19345507e+00
-1.10085299e-01 -1.21049242e+00
-3.74592672e-02 -1.21920819e+00
3.56873061e-02 -1.21944895e+00
1.08369065e-01 -1.21121089e+00
1.79615012e-01 -1.19463993e+00
2.48501145e-01 -1.17003424e+00
3.14204252e-01 -1.13787505e+00
3.76268392e-01 -1.09913501e+00
4.35450608e-01 -1.05609073e+00
4.92938487e-01 -1.01068437e+00
5.49207590e-01 -9.63684401e-01
6.04412773e-01 -9.15438486e-01
6.58656757e-01 -8.66114004e-01
7.11990959e-01 -8.15807003e-01
7.64435238e-01 -7.64572871e-01
8.15985416e-01 -7.12439217e-01
8.66614065e-01 -6.59410250e-01
9.16266241e-01 -6.05466057e-01
9.64846805e-01 -5.50555129e-01
1.01219031e+00 -4.94574753e-01
1.05800080e+00 -4.37261696e-01
1.10152955e+00 -3.78110850e-01
1.14079033e+00 -3.16065930e-01
1.17348452e+00 -2.50336284e-01
1.19862039e+00 -1.81364522e-01
1.21570722e+00 -1.09972677e-01
1.22443846e+00 -3.70861892e-02
1.22466042e+00 3.63208919e-02
1.21636975e+00 1.09258800e-01
1.19971353e+00 1.80752320e-01
1.17499190e+00 2.49873611e-01
1.14268881e+00 3.15796278e-01
1.10378308e+00 3.78064171e-01
1.06056728e+00 4.37443911e-01
1.01498763e+00 4.95127311e-01
9.67812112e-01 5.51589395e-01
9.19388425e-01 6.06985373e-01
8.69884210e-01 6.61418218e-01
8.19395625e-01 7.14939445e-01
7.67978086e-01 7.67568933e-01
7.15659248e-01 8.19302533e-01
6.62443405e-01 8.70112897e-01
6.08310767e-01 9.19945213e-01
5.53209932e-01 9.68704487e-01
4.97038314e-01 1.01622551e+00
4.39534348e-01 1.06221329e+00
3.80193495e-01 1.10592369e+00
3.17958329e-01 1.14537128e+00
2.52023110e-01 1.17823708e+00
1.82827418e-01 1.20351917e+00
1.11195816e-01 1.22072320e+00
3.80572638e-02 1.22953994e+00
-3.56101072e-02 1.22981399e+00
-1.08812137e-01 1.22154093e+00
-1.80569044e-01 1.20486739e+00
-2.49948346e-01 1.18009378e+00
-3.16118223e-01 1.14770338e+00
-3.78609276e-01 1.10866376e+00
-4.38175782e-01 1.06526194e+00
-4.96024968e-01 1.01947512e+00
-5.52645546e-01 9.72083073e-01
-6.08193820e-01 9.23437844e-01
-6.62774369e-01 8.73708906e-01
-7.16439542e-01 8.22993327e-01
-7.69209719e-01 7.71347063e-01
-8.21081146e-01 7.18798195e-01
-8.72026813e-01 6.65351396e-01
-9.21992288e-01 6.10987291e-01
-9.70883109e-01 5.55655033e-01
-1.01853486e+00 4.99252800e-01
-1.06465447e+00 4.41522891e-01
-1.10850500e+00 3.81961825e-01
-1.14810398e+00 3.19514290e-01
-1.18110911e+00 2.53357774e-01
-1.20650566e+00 1.83926905e-01
-1.22379575e+00 1.12048410e-01
-1.23266808e+00 3.86545164e-02
-1.23296603e+00 -3.52729235e-02
-1.22468466e+00 -1.08735827e-01
-1.20797076e+00 -1.80750444e-01
-1.18312560e+00 -2.50380443e-01
-1.15063370e+00 -3.16790295e-01
-1.11146361e+00 -3.79506595e-01
-1.06791144e+00 -4.39285620e-01
-1.02196803e+00 -4.97342840e-01
-9.74416703e-01 -5.54169315e-01
-9.25609482e-01 -6.09921489e-01
-8.75716147e-01 -6.64704147e-01
-8.24833768e-01 -7.18569583e-01
-7.73018242e-01 -7.71538069e-01
-7.20297552e-01 -8.23605700e-01
-6.66676225e-01 -8.74745267e-01
-6.12134644e-01 -9.24902033e-01
-5.56621532e-01 -9.73981009e-01
-5.00034006e-01 -1.02181648e+00
-4.42111380e-01 -1.06811363e+00
-3.82344710e-01 -1.11212314e+00
-3.19661673e-01 -1.15183543e+00
-2.53249869e-01 -1.18491066e+00
-1.83555425e-01 -1.21034277e+00
-1.11410140e-01 -1.22763442e+00
-3.77506950e-02 -1.23647445e+00
3.64367665e-02 -1.23670687e+00
1.10150093e-01 -1.22832809e+00
1.82401844e-01 -1.21148692e+00
2.52252622e-01 -1.18648750e+00
3.18865424e-01 -1.15381917e+00
3.81775559e-01 -1.11446837e+00
4.41761754e-01 -1.07075885e+00
5.00038953e-01 -1.02467103e+00
5.57088265e-01 -9.76980935e-01
6.13064915e-01 -9.28035496e-01
6.68072503e-01 -8.78003097e-01
7.22162491e-01 -8.26979906e-01
7.75354639e-01 -7.75021313e-01
8.27644599e-01 -7.22154876e-01
8.79004774e-01 -6.68384761e-01
9.29379939e-01 -6.13690900e-01
9.78674498e-01 -5.58021447e-01
1.02672143e+00 -5.01272334e-01
1.07322398e+00 -4.43178905e-01
1.11741917e+00 -3.83226311e-01
1.15727108e+00 -3.20324408e-01
1.19044575e+00 -2.53671953e-01
1.21594305e+00 -1.83724778e-01
1.23326549e+00 -1.11319751e-01
1.24210150e+00 -3.73981940e-02
1.24229521e+00 3.70491549e-02
1.23384375e+00 1.11015659e-01
1.21689732e+00 1.83509603e-01
1.19176206e+00 2.53587671e-01
1.15893014e+00 3.20409589e-01
1.11939518e+00 3.83511056e-01
1.07548963e+00 4.43676029e-01
1.02920214e+00 5.02126595e-01
9.81310593e-01 5.59346344e-01
9.32162122e-01 6.15490803e-01
8.81925006e-01 6.70663614e-01
8.30695421e-01 7.24916297e-01
7.78528882e-01 7.78268744e-01
7.25453046e-01 8.30716690e-01
6.71472261e-01 8.82232698e-01
6.16566652e-01 9.32761711e-01
5.60684741e-01 9.82208502e-01
5.03723254e-01 1.03040696e+00
4.45419594e-01 1.07706123e+00
3.85260131e-01 1.12141401e+00
3.22155466e-01 1.16143179e+00
2.55289238e-01 1.19476005e+00
1.85112189e-01 1.22038528e+00
1.12463657e-01 1.23780635e+00
3.82885062e-02 1.24670949e+00
-3.64185210e-02 1.24693740e+00
-1.10646536e-01 1.23848642e+00
-1.83399445e-01 1.22150661e+00
-2.53729507e-01 1.19630451e+00
-3.20791557e-01 1.16337233e+00
-3.84111757e-01 1.12369748e+00
-4.44466053e-01 1.07961061e+00
-5.03089463e-01 1.03312523e+00
-5.60475731e-01 9.85027906e-01
-6.16781835e-01 9.35669708e-01
-6.72112297e-01 8.85219894e-01
-7.26519252e-01 8.33775318e-01
-7.80022973e-01 7.81391919e-01
-8.32619430e-01 7.28097628e-01
-8.84281395e-01 6.73897047e-01
-9.34953964e-01 6.18770509e-01
-9.84542084e-01 5.62666775e-01
-1.03288016e+00 5.05483126e-01
-1.07967256e+00 4.46958379e-01
-1.12416508e+00 3.86579349e-01
-1.16432090e+00 3.23254822e-01
-1.19776683e+00 2.56157333e-01
-1.22348215e+00 1.85736971e-01
-1.24096347e+00 1.12836085e-01
-1.24989560e+00 3.84031087e-02
-1.25012058e+00 -3.65633702e-02
-1.24163481e+00 -1.11048542e-01
-1.22458908e+00 -1.84052484e-01
-1.19929146e+00 -2.54623928e-01
-1.16623655e+00 -3.21914776e-01
-1.12641859e+00 -3.85451656e-01
-1.08218816e+00 -4.46022640e-01
-1.03556124e+00 -5.04866125e-01
-9.87322077e-01 -5.62472051e-01
-9.37820433e-01 -6.18997442e-01
-8.87225048e-01 -6.74546287e-01
-8.35632563e-01 -7.29170456e-01
-7.83098761e-01 -7.82890021e-01
-7.29651357e-01 -8.35700692e-01
-6.75294699e-01 -8.87574947e-01
-6.20008709e-01 -9.38457425e-01
-5.63741510e-01 -9.88252360e-01
-5.06389346e-01 -1.03679296e+00
-4.47687124e-01 -1.08378127e+00
-3.87117565e-01 -1.12845224e+00
-3.23572402e-01 -1.16874372e+00
-2.56230902e-01 -1.20228102e+00
-1.85555595e-01 -1.22805377e+00
-1.12393908e-01 -1.24555898e+00
-3.76986848e-02 -1.25448103e+00
3.75271068e-02 -1.25466228e+00
1.12264430e-01 -1.24610008e+00
1.85509424e-01 -1.22894683e+00
2.56307454e-01 -1.20351316e+00
3.23808072e-01 -1.17029735e+00
3.87541103e-01 -1.13030386e+00
4.48314528e-01 -1.08591066e+00
5.07368257e-01 -1.03912948e+00
5.65185066e-01 -9.90738119e-01
6.21921359e-01 -9.41083585e-01
6.77680418e-01 -8.90333793e-01
7.32513759e-01 -8.38585014e-01
7.86441189e-01 -7.85892785e-01
8.39458235e-01 -7.32284655e-01
8.91537202e-01 -6.77764819e-01
9.42622581e-01 -6.22313055e-01
9.92618412e-01 -5.65877282e-01
1.04135761e+00 -5.08353391e-01
1.08854200e+00 -4.49475442e-01
1.13340546e+00 -3.88725534e-01
1.17387304e+00 -3.24985102e-01
1.20755768e+00 -2.57427381e-01
1.23344886e+00 -1.86519322e-01
1.25104149e+00 -1.13112006e-01
1.26001814e+00 -3.81622337e-02
1.26022007e+00 3.73227373e-02
1.25164418e+00 1.12319416e-01
1.23444313e+00 1.85819459e-01
1.20892837e+00 2.56863804e-01
1.17559861e+00 3.24597244e-01
1.13545065e+00 3.88539148e-01
1.09086229e+00 4.49491118e-01
1.04387220e+00 5.08708390e-01
9.95264924e-01 5.66682648e-01
9.45390614e-01 6.23571210e-01
8.94418418e-01 6.79478504e-01
8.42445195e-01 7.34456605e-01
7.89526872e-01 7.88525693e-01
7.35691335e-01 8.41681597e-01
6.80943155e-01 8.93896965e-01
6.25262562e-01 9.45116710e-01
5.68598100e-01 9.95245496e-01
5.10846567e-01 1.04411721e+00
4.51745828e-01 1.09143552e+00
3.90780776e-01 1.13644425e+00
3.26835959e-01 1.17707382e+00
2.59065009e-01 1.21091155e+00
1.87928251e-01 1.23693177e+00
1.14278732e-01 1.25462542e+00
3.90765057e-02 1.26367278e+00
-3.66674293e-02 1.26391352e+00
-1.11925559e-01 1.25534373e+00
-1.85685389e-01 1.23811585e+00
-2.56983646e-01 1.21254163e+00
-3.24960650e-01 1.17912012e+00
-3.89127898e-01 1.13884407e+00
-4.50281201e-01 1.09409200e+00
-5.09687937e-01 1.04692513e+00
-5.67846781e-01 9.98134846e-01
-6.24916113e-01 9.48073795e-01
-6.81001127e-01 8.96912051e-01
-7.36154199e-01 8.44746844e-01
-7.90395648e-01 7.91634293e-01
-8.43721367e-01 7.37602398e-01
-8.96103982e-01 6.82655767e-01
-9.47488329e-01 6.26774623e-01
-9.97778867e-01 5.69907403e-01
-1.04680886e+00 5.11950468e-01
-1.09428058e+00 4.52640333e-01
-1.13943200e+00 3.91458958e-01
-1.18017660e+00 3.27280813e-01
-1.21409621e+00 2.59261633e-01
-1.24016652e+00 1.87867771e-01
-1.25787791e+00 1.13956486e-01
-1.26691043e+00 3.84919415e-02
-1.26710401e+00 -3.75108118e-02
-1.25845566e+00 -1.13020339e-01
-1.24111953e+00 -1.87020524e-01
-1.21540970e+00 -2.58544964e-01
-1.18182940e+00 -3.26732222e-01
-1.14138814e+00 -3.91101592e-01
-1.09649294e+00 -4.52471067e-01
-1.04919365e+00 -5.12105628e-01
-1.00027460e+00 -5.70494230e-01
-9.50084670e-01 -6.27794732e-01
-8.98792762e-01 -6.84111259e-01
-8.46495349e-01 -7.39495455e-01
-7.93248031e-01 -7.93967090e-01
-7.39078429e-01 -8.47521644e-01
-6.83990711e-01 -9.00131260e-01
-6.27964619e-01 -9.51740251e-01
-5.70947835e-01 -1.00225225e+00
-5.12835215e-01 -1.05149883e+00
-4.53357999e-01 -1.09917921e+00
-3.91991614e-01 -1.14451542e+00
-3.27592092e-01 -1.18539331e+00
-2.59327753e-01 -1.21940062e+00
-1.87677743e-01 -1.24552327e+00
-1.13504772e-01 -1.26325219e+00
-3.77777556e-02 -1.27226748e+00
3.84836950e-02 -1.27240940e+00
1.14243739e-01 -1.26367600e+00
1.88482186e-01 -1.24622329e+00
2.60229012e-01 -1.22036772e+00
3.28620212e-01 -1.18661619e+00
3.93178504e-01 -1.14598917e+00
4.54738097e-01 -1.10091548e+00
5.14564629e-01 -1.05344071e+00
5.73144242e-01 -1.00434661e+00
6.30634585e-01 -9.53980592e-01
6.87139456e-01 -9.02511091e-01
7.42710296e-01 -8.50034342e-01
7.97366715e-01 -7.96605786e-01
8.51104162e-01 -7.42253035e-01
9.03894773e-01 -6.86980270e-01
9.55683005e-01 -6.30767381e-01
1.00637269e+00 -5.73562218e-01
1.05579577e+00 -5.15259900e-01
1.10365228e+00 -4.55592843e-01
1.14916791e+00 -3.94037089e-01
1.19022926e+00 -3.29447426e-01
1.22440360e+00 -2.60977261e-01
1.25066757e+00 -1.89103434e-01
1.26850847e+00 -1.14691272e-01
1.27760406e+00 -3.87133191e-02
1.27779283e+00 3.78067111e-02
1.26907189e+00 1.13828570e-01
1.25159693e+00 1.88327505e-01
1.22568458e+00 2.60328818e-01
1.19184137e+00 3.28963185e-01
1.15107662e+00 3.93740122e-01
1.10581241e+00 4.55480834e-01
1.05812635e+00 5.15467416e-01
1.00881147e+00 5.74199552e-01
9.58219866e-01 6.31836215e-01
9.06521628e-01 6.88482689e-01
8.53813886e-01 7.44191238e-01
8.00152610e-01 7.98981963e-01
7.45565852e-01 8.52850710e-01
6.90058234e-01 9.05770018e-01
6.33610158e-01 9.57684815e-01
5.76170087e-01 1.00849953e+00
5.17634238e-01 1.05804726e+00
4.57739170e-01 1.10602997e+00
3.95963801e-01 1.15168375e+00
3.31167748e-01 1.19290277e+00
2.62483475e-01 1.22722696e+00
1.90380654e-01 1.25361727e+00
1.15726419e-01 1.27155697e+00
3.94964443e-02 1.28072149e+00
-3.72819203e-02 1.28094789e+00
-1.13564535e-01 1.27223249e+00
-1.88322641e-01 1.25473081e+00
-2.60577559e-01 1.22875997e+00
-3.29455958e-01 1.19482732e+00
-3.94461958e-01 1.15394144e+00
-4.56415705e-01 1.10853053e+00
-5.16608718e-01 1.06068914e+00
-5.75544089e-01 1.01121448e+00
-6.33381508e-01 9.60459892e-01
-6.90226518e-01 9.08595886e-01
-7.46131529e-01 8.55719825e-01
-8.01116648e-01 8.01887749e-01
-8.55177635e-01 7.47127677e-01
-9.08286888e-01 6.91444147e-01
-9.60389045e-01 6.34817333e-01
-1.01138798e+00 5.77195249e-01
-1.06111584e+00 5.18473346e-01
-1.10927245e+00 4.58385278e-01
-1.15508410e+00 3.96405615e-01
-1.19642020e+00 3.31378408e-01
-1.23082150e+00 2.62444218e-01
-1.25725545e+00 1.90082595e-01
-1.27520556e+00 1.15165476e-01
-1.28434717e+00 3.86728488e-02
-1.28451798e+00 -3.83637233e-02
-1.27571544e+00 -1.14896106e-01
-1.25809683e+00 -1.89891868e-01
-1.23198198e+00 -2.62369250e-01
-1.19788268e+00 -3.31453289e-01
-1.15682494e+00 -3.96656482e-01
-1.11126700e+00 -4.58822816e-01
-1.06329123e+00 -5.19241460e-01
-1.01368646e+00 -5.78404748e-01
-9.62801915e-01 -6.36471655e-01
-9.10806584e-01 -6.93546369e-01

